Discovery of Self-Assembling $\pi$-Conjugated Peptides by Active Learning-Directed Coarse-Grained Molecular Simulation

Electronically-active organic molecules have demonstrated great promise as novel soft materials for energy harvesting and transport. Self-assembled nanoaggregates formed from $\pi$-conjugated oligopeptides composed of an aromatic core flanked by oligopeptide wings offer emergent optoelectronic properties within a water soluble and biocompatible substrate. Nanoaggregate properties can be controlled by tuning core chemistry and peptide composition, but the sequence-structure-function relations remain poorly characterized. In this work, we employ coarse-grained molecular dynamics simulations within an active learning protocol employing deep representational learning and Bayesian optimization to efficiently identify molecules capable of assembling pseudo-1D nanoaggregates with good stacking of the electronically-active $\pi$-cores. We consider the DXXX-OPV3-XXXD oligopeptide family, where D is an Asp residue and OPV3 is an oligophenylene vinylene oligomer (1,4-distyrylbenzene), to identify the top performing XXX tripeptides within all 20$^3$ = 8,000 possible sequences. By direct simulation of only 2.3% of this space, we identify molecules predicted to exhibit superior assembly relative to those reported in prior work. Spectral clustering of the top candidates reveals new design rules governing assembly. This work establishes new understanding of DXXX-OPV3-XXXD assembly, identifies promising new candidates for experimental testing, and presents a computational design platform that can be generically extended to other peptide-based and peptide-like systems.

==> TableS2.csv <==
"Rank (out of 1,331)",Rank (out of 186),Molecule (DXXX),$\overline{\kappa}_\text{GPR}$ (mean),$\overline{\kappa}_\text{GPR}$ (std),$\overline{\kappa}_\text{sim}$ (mean),$\overline{\kappa}_\text{sim}$ (std),Discovery round
1.0,45.0,DGAG,5.753,0.027,5.539,0.03,0.0
2.0,20.0,DAAA,5.712,0.037,5.732,0.021,7.0
3.0,36.0,DAAI,5.67,0.027,5.602,0.008,11.0
4.0,72.0,DGGA,5.633,0.02,5.241,0.015,12.0
5.0,75.0,DAGA,5.62,0.03,5.223,0.017,2.0
6.0,8.0,DAGI,5.62,0.017,5.899,0.01,21.0
7.0,31.0,DLAA,5.617,0.023,5.63,0.063,12.0
8.0,16.0,DGGG,5.614,0.016,5.782,0.025,10.0
9.0,18.0,DGAL,5.611,0.02,5.742,0.016,7.0
10.0,26.0,DIAA,5.609,0.022,5.691,0.03,24.0
11.0,33.0,DAAG,5.608,0.032,5.621,0.013,2.0
12.0,17.0,DAAL,5.602,0.067,5.773,0.023,12.0
13.0,101.0,DAGG,5.592,0.023,4.858,0.025,6.0
14.0,5.0,DAAV,5.589,0.029,5.925,0.033,19.0
15.0,19.0,DVAG,5.573,0.022,5.735,0.01,22.0
16.0,15.0,DAGL,5.562,0.017,5.787,0.017,19.0
17.0,25.0,DIAL,5.551,0.017,5.704,0.008,25.0
18.0,73.0,DLAG,5.551,0.018,5.229,0.014,13.0
19.0,77.0,DLAI,5.545,0.017,5.214,0.007,9.0
20.0,56.0,DAAM,5.537,0.023,5.468,0.019,3.0
21.0,23.0,DALG,5.537,0.019,5.719,0.012,13.0
22.0,54.0,DMAA,5.535,0.03,5.491,0.012,15.0
23.0,51.0,DAGV,5.511,0.018,5.504,0.018,20.0
24.0,,DIGL,5.51,0.017,,,
25.0,50.0,DGAV,5.504,0.016,5.505,0.01,0.0
26.0,30.0,DAEG,5.499,0.02,5.641,0.025,3.0
27.0,44.0,DAIA,5.493,0.024,5.552,0.008,20.0
28.0,63.0,DMAI,5.493,0.026,5.371,0.034,16.0
29.0,,DLGL,5.49,0.013,,,
30.0,102.0,DIAG,5.49,0.017,4.855,0.009,2.0
31.0,39.0,DALA,5.488,0.03,5.584,0.037,12.0
32.0,12.0,DLAV,5.485,0.026,5.857,0.021,16.0
33.0,42.0,DMGA,5.481,0.028,5.564,0.003,14.0
34.0,11.0,DGGM,5.48,0.022,5.871,0.044,0.0
35.0,47.0,DLGG,5.477,0.014,5.521,0.011,13.0
36.0,96.0,DMAG,5.476,0.025,4.956,0.021,24.0
37.0,,DEAG,5.476,0.022,,,
38.0,58.0,DGGI,5.472,0.015,5.427,0.024,24.0
39.0,43.0,DIGA,5.472,0.017,5.563,0.017,18.0
40.0,57.0,DIGG,5.471,0.016,5.45,0.031,19.0
41.0,29.0,DAIG,5.466,0.031,5.668,0.014,20.0
42.0,71.0,DGLI,5.462,0.014,5.255,0.02,10.0
43.0,35.0,DAGM,5.462,0.021,5.606,0.012,6.0
44.0,,DEAI,5.461,0.022,,,
45.0,,DGDA,5.46,0.024,,,
46.0,,DVGG,5.458,0.018,,,
47.0,,DIDG,5.453,0.019,,,
48.0,37.0,DLGI,5.448,0.014,5.595,0.037,17.0
49.0,40.0,DGAI,5.447,0.021,5.577,0.016,14.0
50.0,32.0,DGAM,5.44,0.015,5.622,0.012,9.0
51.0,2.0,DDAI,5.439,0.03,6.035,0.016,0.0
52.0,,DIAI,5.437,0.018,,,
53.0,,DLLA,5.435,0.018,,,
54.0,22.0,DAEI,5.433,0.025,5.721,0.012,8.0
55.0,68.0,DGGV,5.431,0.016,5.278,0.01,0.0
56.0,89.0,DGEG,5.428,0.019,5.023,0.017,5.0
57.0,4.0,DVAA,5.427,0.031,5.95,0.034,9.0
58.0,7.0,DAEA,5.425,0.033,5.92,0.02,25.0
59.0,,DLGV,5.424,0.019,,,
60.0,,DMAL,5.423,0.019,,,
61.0,,DVGA,5.423,0.021,,,
62.0,,DGEL,5.419,0.018,,,
63.0,,DGDG,5.418,0.018,,,
64.0,113.0,DAII,5.416,0.019,4.766,0.031,0.0
65.0,,DGAE,5.416,0.02,,,
66.0,,DDAA,5.415,0.038,,,
67.0,9.0,DGIG,5.415,0.02,5.883,0.018,25.0
68.0,,DAIL,5.413,0.02,,,
69.0,,DALL,5.408,0.023,,,
70.0,,DMGG,5.404,0.014,,,
71.0,38.0,DIGI,5.403,0.014,5.592,0.021,0.0
72.0,6.0,DGLG,5.402,0.021,5.922,0.022,20.0
73.0,,DIAV,5.402,0.021,,,
74.0,74.0,DGLL,5.396,0.015,5.227,0.007,14.0
75.0,,DVAI,5.394,0.015,,,
76.0,34.0,DGGL,5.393,0.021,5.607,0.019,19.0
77.0,99.0,DADA,5.391,0.033,4.903,0.016,21.0
78.0,,DIGV,5.391,0.015,,,
79.0,14.0,DGIA,5.386,0.028,5.799,0.036,15.0
80.0,,DMGL,5.383,0.016,,,
81.0,88.0,DIGM,5.382,0.014,5.027,0.016,0.0
82.0,,DVAL,5.382,0.016,,,
83.0,28.0,DAEL,5.376,0.019,5.673,0.035,0.0
84.0,109.0,DGAD,5.374,0.036,4.788,0.009,0.0
85.0,48.0,DGAA,5.373,0.046,5.52,0.016,5.0
86.0,,DIEG,5.372,0.016,,,
87.0,1.0,DEAA,5.365,0.029,6.067,0.024,1.0
88.0,64.0,DEGA,5.364,0.031,5.34,0.031,10.0
89.0,,DVGM,5.361,0.02,,,
90.0,84.0,DALI,5.361,0.02,5.12,0.014,23.0
91.0,60.0,DAIV,5.358,0.023,5.419,0.019,0.0
92.0,3.0,DIAM,5.357,0.017,6.008,0.017,17.0
93.0,,DADL,5.355,0.02,,,
94.0,,DGEA,5.354,0.03,,,
95.0,,DADI,5.354,0.021,,,
96.0,,DGIL,5.352,0.016,,,
97.0,,DGII,5.347,0.017,,,
98.0,,DGEV,5.347,0.015,,,
99.0,,DAGE,5.346,0.018,,,
100.0,,DLDA,5.346,0.029,,,
101.0,,DLIG,5.345,0.022,,,
102.0,59.0,DVGL,5.344,0.014,5.423,0.011,23.0
103.0,,DGIM,5.344,0.017,,,
104.0,,DMGI,5.337,0.014,,,
105.0,13.0,DGDL,5.337,0.02,5.846,0.032,0.0
106.0,,DALV,5.337,0.023,,,
107.0,,DYAG,5.33,0.024,,,
108.0,82.0,DLGA,5.327,0.028,5.136,0.03,5.0
109.0,,DILA,5.325,0.024,,,
110.0,,DLAD,5.324,0.025,,,
111.0,,DAEV,5.322,0.022,,,
112.0,,DAIM,5.321,0.019,,,
113.0,,DLLI,5.316,0.014,,,
114.0,123.0,DADG,5.316,0.027,4.661,0.015,8.0
115.0,,DILG,5.312,0.016,,,
116.0,,DIIG,5.312,0.017,,,
117.0,,DGMI,5.309,0.016,,,
118.0,,DGDI,5.308,0.017,,,
119.0,,DMDG,5.306,0.017,,,
120.0,,DIIL,5.306,0.016,,,
121.0,,DLIM,5.305,0.014,,,
122.0,,DAGD,5.304,0.018,,,
123.0,,DVLA,5.304,0.021,,,
124.0,,DAMA,5.303,0.026,,,
125.0,,DLGM,5.303,0.016,,,
126.0,,DDGA,5.301,0.021,,,
127.0,,DMGM,5.301,0.015,,,
128.0,,DGEI,5.3,0.015,,,
129.0,,DAMI,5.298,0.025,,,
130.0,,DGLV,5.297,0.015,,,
131.0,,DDGI,5.295,0.015,,,
132.0,,DVDG,5.295,0.023,,,
133.0,,DVAM,5.293,0.019,,,
134.0,,DMLG,5.293,0.016,,,
135.0,,DALM,5.29,0.024,,,
136.0,,DVEI,5.29,0.015,,,
137.0,,DLDG,5.288,0.019,,,
138.0,,DEGI,5.287,0.016,,,
139.0,,DYAI,5.287,0.021,,,
140.0,,DIEA,5.286,0.024,,,
141.0,,DAMG,5.285,0.02,,,
142.0,,DLDL,5.285,0.025,,,
143.0,,DLEI,5.284,0.022,,,
144.0,,DLIA,5.282,0.023,,,
145.0,,DLAE,5.282,0.027,,,
146.0,,DIEV,5.282,0.02,,,
147.0,,DLEA,5.281,0.041,,,
148.0,21.0,DLEG,5.281,0.017,5.729,0.039,0.0
149.0,108.0,DLIV,5.28,0.015,4.818,0.03,0.0
150.0,,DVEG,5.28,0.021,,,
151.0,,DILL,5.278,0.016,,,
152.0,,DILV,5.278,0.015,,,
153.0,,DGGE,5.277,0.016,,,
154.0,,DAVG,5.276,0.025,,,
155.0,,DGEM,5.27,0.015,,,
156.0,,DIDI,5.269,0.017,,,
157.0,,DILI,5.268,0.017,,,
158.0,,DIEI,5.267,0.016,,,
159.0,,DIEL,5.266,0.022,,,
160.0,67.0,DAML,5.266,0.024,5.287,0.017,0.0
161.0,,DIAE,5.264,0.019,,,
162.0,,DLEL,5.264,0.018,,,
163.0,,DIIM,5.261,0.015,,,
164.0,10.0,DEAL,5.254,0.016,5.88,0.011,23.0
165.0,116.0,DLIL,5.254,0.016,4.72,0.015,0.0
166.0,,DDAM,5.247,0.025,,,
167.0,66.0,DLAL,5.244,0.024,5.316,0.015,18.0
168.0,,DIAD,5.244,0.024,,,
169.0,,DMEL,5.243,0.017,,,
170.0,,DEII,5.243,0.014,,,
171.0,,DLMI,5.242,0.016,,,
172.0,,DEGV,5.242,0.017,,,
173.0,,DYAL,5.241,0.021,,,
174.0,,DEGL,5.236,0.015,,,
175.0,,DVDL,5.232,0.015,,,
176.0,130.0,DDGG,5.231,0.016,4.609,0.021,4.0
177.0,78.0,DGLA,5.23,0.037,5.209,0.02,21.0
178.0,,DVLG,5.229,0.019,,,
179.0,,DMAD,5.228,0.023,,,
180.0,,DLEV,5.227,0.016,,,
181.0,46.0,DGMA,5.226,0.027,5.538,0.008,6.0
182.0,,DLDV,5.226,0.023,,,
183.0,91.0,DAAD,5.225,0.028,5.012,0.009,11.0
184.0,,DDAG,5.225,0.022,,,
185.0,,DAMV,5.224,0.021,,,
186.0,,DMGV,5.222,0.015,,,
187.0,,DGIV,5.221,0.022,,,
188.0,,DGML,5.219,0.016,,,
189.0,,DGMG,5.218,0.019,,,
190.0,,DGID,5.215,0.017,,,
191.0,,DMEG,5.215,0.024,,,
192.0,,DLEM,5.214,0.02,,,
193.0,41.0,DAAE,5.213,0.032,5.572,0.011,22.0
194.0,62.0,DDAL,5.213,0.017,5.385,0.009,0.0
195.0,,DLLV,5.212,0.015,,,
196.0,,DAEM,5.212,0.031,,,
197.0,,DLLG,5.211,0.03,,,
198.0,,DGVG,5.21,0.019,,,
199.0,,DIII,5.208,0.016,,,
200.0,,DIGD,5.208,0.015,,,
201.0,,DADM,5.206,0.025,,,
202.0,,DVAE,5.205,0.019,,,
203.0,,DADV,5.205,0.035,,,
204.0,,DIDM,5.202,0.015,,,
205.0,,DDGM,5.202,0.018,,,
206.0,49.0,DAIE,5.2,0.021,5.508,0.011,7.0
207.0,,DGDM,5.199,0.015,,,
208.0,,DYAM,5.198,0.031,,,
209.0,,DDEA,5.197,0.018,,,
210.0,,DMDL,5.197,0.02,,,
211.0,,DLGE,5.192,0.017,,,
212.0,,DIVG,5.192,0.018,,,
213.0,,DIDL,5.191,0.021,,,
214.0,,DIGE,5.189,0.016,,,
215.0,,DGVA,5.187,0.023,,,
216.0,,DADD,5.187,0.024,,,
217.0,,DIIA,5.186,0.029,,,
218.0,,DVGI,5.184,0.022,,,
219.0,,DGDV,5.183,0.019,,,
220.0,70.0,DVIG,5.182,0.02,5.262,0.013,0.0
221.0,,DIEM,5.182,0.015,,,
222.0,,DLDI,5.182,0.026,,,
223.0,,DLMG,5.181,0.017,,,
224.0,,DLDM,5.18,0.019,,,
225.0,,DIDA,5.179,0.022,,,
226.0,,DIED,5.177,0.018,,,
227.0,,DAVA,5.176,0.029,,,
228.0,,DMIG,5.175,0.017,,,
229.0,,DAEE,5.174,0.018,,,
230.0,,DVEL,5.174,0.016,,,
231.0,,DVEA,5.169,0.029,,,
232.0,,DIMG,5.168,0.016,,,
233.0,,DMDA,5.167,0.021,,,
234.0,,DEEI,5.166,0.015,,,
235.0,117.0,DLLM,5.166,0.016,4.709,0.014,0.0
236.0,,DVLI,5.165,0.016,,,
237.0,55.0,DEAD,5.165,0.026,5.486,0.027,24.0
238.0,,DIAF,5.161,0.024,,,
239.0,,DGLM,5.16,0.016,,,
240.0,,DADE,5.16,0.024,,,
241.0,,DVIL,5.16,0.02,,,
242.0,,DEGG,5.157,0.018,,,
243.0,,DDEG,5.156,0.018,,,
244.0,,DEEA,5.155,0.021,,,
245.0,,DALD,5.154,0.021,,,
246.0,,DILM,5.154,0.015,,,
247.0,,DVII,5.152,0.018,,,
248.0,27.0,DGLE,5.152,0.017,5.677,0.016,0.0
249.0,,DLGD,5.152,0.016,,,
250.0,,DVIV,5.152,0.015,,,
251.0,,DIVI,5.152,0.016,,,
252.0,,DGLD,5.15,0.016,,,
253.0,,DVAV,5.15,0.025,,,
254.0,,DGIE,5.145,0.016,,,
255.0,,DLML,5.144,0.019,,,
256.0,,DMGE,5.143,0.017,,,
257.0,,DDDI,5.142,0.024,,,
258.0,,DMII,5.141,0.016,,,
259.0,,DIDV,5.141,0.016,,,
260.0,,DLMA,5.141,0.026,,,
261.0,,DVDV,5.139,0.031,,,
262.0,,DGVI,5.136,0.016,,,
263.0,,DAVI,5.136,0.022,,,
264.0,,DIMV,5.135,0.015,,,
265.0,,DLEE,5.132,0.018,,,
266.0,,DMAM,5.13,0.028,,,
267.0,,DAMM,5.126,0.018,,,
268.0,,DGGD,5.125,0.026,,,
269.0,,DAYA,5.124,0.037,,,
270.0,,DLII,5.119,0.02,,,
271.0,95.0,DAAF,5.118,0.027,4.965,0.019,0.0
272.0,,DAYI,5.118,0.032,,,
273.0,,DVGD,5.117,0.017,,,
274.0,,DAVL,5.117,0.025,,,
275.0,,DGAF,5.116,0.022,,,
276.0,85.0,DFAV,5.116,0.061,5.096,0.018,0.0
277.0,93.0,DFAG,5.114,0.022,4.984,0.006,0.0
278.0,,DAYL,5.113,0.032,,,
279.0,,DIID,5.113,0.015,,,
280.0,,DYGM,5.112,0.017,,,
281.0,,DEDG,5.111,0.019,,,
282.0,,DVLV,5.11,0.015,,,
283.0,,DIMA,5.11,0.022,,,
284.0,,DEEG,5.107,0.017,,,
285.0,,DGMM,5.105,0.017,,,
286.0,,DAVV,5.105,0.022,,,
287.0,,DAID,5.105,0.028,,,
288.0,,DDEI,5.105,0.019,,,
289.0,,DYAV,5.104,0.018,,,
290.0,,DMIA,5.101,0.027,,,
291.0,,DDLG,5.1,0.018,,,
292.0,,DEAE,5.1,0.026,,,
293.0,,DVMI,5.1,0.015,,,
294.0,,DMIL,5.1,0.017,,,
295.0,,DVGV,5.099,0.022,,,
296.0,,DDGV,5.098,0.016,,,
297.0,,DVDA,5.098,0.026,,,
298.0,,DLLE,5.097,0.016,,,
299.0,,DLVL,5.095,0.018,,,
300.0,,DEDV,5.094,0.015,,,
301.0,,DLED,5.094,0.016,,,
302.0,,DDEL,5.091,0.019,,,
303.0,,DGGF,5.089,0.017,,,
304.0,,DVMA,5.089,0.021,,,
305.0,,DGDD,5.088,0.021,,,
306.0,,DGMV,5.088,0.016,,,
307.0,,DDAV,5.087,0.025,,,
308.0,79.0,DAED,5.086,0.02,5.182,0.023,0.0
309.0,,DDDG,5.085,0.023,,,
310.0,,DMIM,5.084,0.015,,,
311.0,,DLVG,5.083,0.026,,,
312.0,94.0,DAYG,5.083,0.039,4.973,0.015,16.0
313.0,,DDGD,5.081,0.017,,,
314.0,,DVMG,5.081,0.016,,,
315.0,,DIIV,5.08,0.02,,,
316.0,,DGVL,5.08,0.022,,,
317.0,,DVEV,5.076,0.015,,,
318.0,,DIML,5.075,0.016,,,
319.0,,DGED,5.073,0.026,,,
320.0,,DIMI,5.071,0.02,,,
321.0,,DVGE,5.067,0.02,,,
322.0,,DEIG,5.066,0.021,,,
323.0,,DALE,5.066,0.022,,,
324.0,,DLVA,5.062,0.029,,,
325.0,,DYGL,5.06,0.015,,,
326.0,,DLDE,5.06,0.015,,,
327.0,,DLLL,5.059,0.036,,,
328.0,,DVDM,5.059,0.015,,,
329.0,61.0,DDEV,5.059,0.015,5.415,0.014,0.0
330.0,,DLID,5.057,0.016,,,
331.0,,DGYA,5.057,0.028,,,
332.0,,DDLA,5.057,0.026,,,
333.0,,DVDE,5.056,0.016,,,
334.0,,DIVA,5.055,0.025,,,
335.0,,DLMV,5.054,0.015,,,
336.0,,DGEE,5.054,0.016,,,
337.0,,DYGG,5.052,0.019,,,
338.0,,DVDI,5.051,0.018,,,
339.0,81.0,DFGA,5.05,0.032,5.14,0.009,0.0
340.0,,DMLI,5.049,0.024,,,
341.0,,DMMA,5.048,0.023,,,
342.0,,DAGF,5.046,0.023,,,
343.0,,DIDE,5.045,0.016,,,
344.0,,DMDI,5.045,0.023,,,
345.0,,DAVM,5.044,0.021,,,
346.0,,DEDA,5.043,0.027,,,
347.0,,DMEA,5.043,0.034,,,
348.0,,DMID,5.043,0.016,,,
349.0,,DALF,5.042,0.02,,,
350.0,,DVIA,5.041,0.034,,,
351.0,,DGVM,5.041,0.018,,,
352.0,,DYGA,5.039,0.029,,,
353.0,,DDAE,5.038,0.021,,,
354.0,110.0,DMMI,5.038,0.015,4.786,0.021,0.0
355.0,,DMDM,5.038,0.02,,,
356.0,,DELG,5.037,0.021,,,
357.0,,DGDE,5.036,0.029,,,
358.0,,DILD,5.036,0.02,,,
359.0,,DMLV,5.036,0.017,,,
360.0,53.0,DMED,5.036,0.025,5.496,0.025,0.0
361.0,,DDIL,5.035,0.018,,,
362.0,,DEDI,5.034,0.015,,,
363.0,,DGYI,5.033,0.028,,,
364.0,,DIDD,5.033,0.017,,,
365.0,,DAIF,5.033,0.022,,,
366.0,,DELL,5.031,0.016,,,
367.0,,DYAD,5.031,0.029,,,
368.0,,DIGF,5.031,0.017,,,
369.0,,DELI,5.031,0.019,,,
370.0,,DEIA,5.031,0.028,,,
371.0,,DDLI,5.03,0.015,,,
372.0,,DDDL,5.029,0.017,,,
373.0,,DDGL,5.028,0.016,,,
374.0,,DEGE,5.027,0.02,,,
375.0,,DIVL,5.027,0.017,,,
376.0,,DGMD,5.026,0.021,,,
377.0,,DAME,5.025,0.027,,,
378.0,,DMDV,5.024,0.021,,,
379.0,,DGME,5.023,0.02,,,
380.0,,DWAG,5.023,0.038,,,
381.0,65.0,DFGG,5.023,0.02,5.332,0.026,0.0
382.0,,DLGF,5.022,0.017,,,
383.0,,DGAY,5.021,0.049,,,
384.0,,DLVI,5.02,0.016,,,
385.0,,DLLD,5.02,0.017,,,
386.0,,DDGE,5.018,0.017,,,
387.0,,DMAF,5.017,0.021,,,
388.0,,DIIE,5.015,0.016,,,
389.0,,DMVL,5.014,0.016,,,
390.0,,DEAV,5.014,0.023,,,
391.0,,DAMD,5.011,0.023,,,
392.0,,DEEV,5.009,0.019,,,
393.0,,DAYM,5.009,0.03,,,
394.0,,DDIG,5.009,0.021,,,
395.0,,DDDV,5.008,0.015,,,
396.0,,DMLL,5.007,0.021,,,
397.0,,DVIE,5.007,0.017,,,
398.0,,DLIE,5.007,0.017,,,
399.0,,DLAM,5.006,0.033,,,
400.0,,DVEM,5.006,0.015,,,
401.0,,DMEM,5.004,0.021,,,
402.0,,DMDE,5.004,0.017,,,
403.0,,DYDG,5.003,0.029,,,
404.0,,DILE,5.002,0.016,,,
405.0,,DAEF,5.002,0.023,,,
406.0,,DMLA,5.002,0.031,,,
407.0,111.0,DFAA,5.0,0.031,4.783,0.01,0.0
408.0,,DGEF,5.0,0.026,,,
409.0,,DYGV,4.999,0.02,,,
410.0,,DEMG,4.997,0.021,,,
411.0,,DVVG,4.996,0.024,,,
412.0,,DGIF,4.996,0.021,,,
413.0,,DMGF,4.995,0.021,,,
414.0,98.0,DLDD,4.993,0.022,4.907,0.035,0.0
415.0,140.0,DYAA,4.992,0.027,4.433,0.009,18.0
416.0,107.0,DMGD,4.992,0.019,4.818,0.027,17.0
417.0,,DVMM,4.992,0.015,,,
418.0,,DIMM,4.991,0.015,,,
419.0,52.0,DMEV,4.991,0.015,5.501,0.022,0.0
420.0,,DIYV,4.99,0.025,,,
421.0,,DAGY,4.989,0.023,,,
422.0,,DILF,4.989,0.017,,,
423.0,,DDII,4.988,0.016,,,
424.0,,DVVI,4.988,0.015,,,
425.0,,DAFG,4.985,0.031,,,
426.0,,DGYG,4.984,0.023,,,
427.0,,DVIM,4.984,0.026,,,
428.0,,DGYV,4.983,0.024,,,
429.0,,DGVE,4.983,0.022,,,
430.0,129.0,DEEL,4.981,0.021,4.612,0.027,0.0
431.0,,DLMD,4.98,0.015,,,
432.0,,DYGI,4.98,0.017,,,
433.0,,DDMA,4.979,0.024,,,
434.0,,DEGD,4.979,0.018,,,
435.0,,DMIE,4.979,0.018,,,
436.0,,DGVV,4.978,0.025,,,
437.0,,DMIV,4.977,0.018,,,
438.0,,DEEM,4.977,0.017,,,
439.0,,DVAD,4.977,0.028,,,
440.0,,DAYV,4.977,0.034,,,
441.0,,DAVE,4.976,0.02,,,
442.0,,DEDL,4.976,0.015,,,
443.0,,DIEE,4.975,0.02,,,
444.0,,DVID,4.975,0.018,,,
445.0,,DMVI,4.973,0.016,,,
446.0,,DIDF,4.972,0.016,,,
447.0,,DEIV,4.971,0.016,,,
448.0,,DGLF,4.97,0.016,,,
449.0,,DDGF,4.968,0.023,,,
450.0,,DDLM,4.967,0.015,,,
451.0,,DELV,4.966,0.016,,,
452.0,,DEIL,4.966,0.019,,,
453.0,,DVVA,4.965,0.035,,,
454.0,,DVMV,4.964,0.015,,,
455.0,,DEMI,4.962,0.015,,,
456.0,,DADF,4.962,0.023,,,
457.0,,DIVV,4.962,0.017,,,
458.0,,DVML,4.961,0.017,,,
459.0,,DIIF,4.961,0.016,,,
460.0,,DEMA,4.96,0.022,,,
461.0,,DVED,4.959,0.019,,,
462.0,,DVLE,4.959,0.017,,,
463.0,,DDMG,4.959,0.017,,,
464.0,69.0,DMMG,4.958,0.019,5.263,0.019,0.0
465.0,,DDLL,4.958,0.024,,,
466.0,,DVLD,4.957,0.017,,,
467.0,,DGVD,4.957,0.016,,,
468.0,,DLVM,4.956,0.015,,,
469.0,,DMMM,4.956,0.016,,,
470.0,,DMEI,4.956,0.016,,,
471.0,,DVLM,4.954,0.016,,,
472.0,,DMVG,4.951,0.018,,,
473.0,,DEVG,4.951,0.019,,,
474.0,,DLMM,4.948,0.018,,,
475.0,,DEAF,4.947,0.034,,,
476.0,,DEDM,4.947,0.023,,,
477.0,,DVVL,4.947,0.016,,,
478.0,,DFGL,4.945,0.018,,,
479.0,,DLEF,4.943,0.017,,,
480.0,,DMVV,4.941,0.017,,,
481.0,,DMLM,4.939,0.018,,,
482.0,,DDLV,4.938,0.016,,,
483.0,,DVEE,4.936,0.016,,,
484.0,,DIGY,4.936,0.019,,,
485.0,,DDDM,4.936,0.017,,,
486.0,,DLYG,4.936,0.02,,,
487.0,125.0,DIVM,4.934,0.016,4.65,0.027,0.0
488.0,,DFEG,4.933,0.025,,,
489.0,,DMEE,4.932,0.017,,,
490.0,,DDDD,4.932,0.018,,,
491.0,,DELA,4.931,0.03,,,
492.0,,DLYI,4.93,0.019,,,
493.0,,DGGY,4.929,0.019,,,
494.0,,DDDA,4.928,0.035,,,
495.0,,DEDE,4.925,0.017,,,
496.0,,DMML,4.925,0.017,,,
497.0,,DAAY,4.925,0.029,,,
498.0,,DYEL,4.925,0.017,,,
499.0,,DLYV,4.924,0.017,,,
500.0,,DDIM,4.922,0.018,,,
501.0,121.0,DYEA,4.921,0.032,4.668,0.052,0.0
502.0,,DDEM,4.921,0.016,,,
503.0,,DMMV,4.92,0.015,,,
504.0,,DGDF,4.92,0.025,,,
505.0,,DMAV,4.919,0.036,,,
506.0,,DEML,4.918,0.016,,,
507.0,,DGYL,4.918,0.027,,,
508.0,87.0,DYLI,4.918,0.018,5.05,0.014,0.0
509.0,,DVLL,4.917,0.02,,,
510.0,,DGFA,4.916,0.032,,,
511.0,,DDML,4.916,0.016,,,
512.0,,DEGM,4.913,0.022,,,
513.0,,DFAL,4.907,0.027,,,
514.0,,DDIV,4.906,0.016,,,
515.0,,DGYE,4.905,0.028,,,
516.0,,DYEI,4.905,0.016,,,
517.0,,DAVD,4.904,0.024,,,
518.0,,DEEE,4.904,0.017,,,
519.0,,DFGM,4.903,0.023,,,
520.0,,DVDF,4.902,0.021,,,
521.0,,DYGD,4.898,0.026,,,
522.0,,DLME,4.897,0.019,,,
523.0,,DIVD,4.897,0.015,,,
524.0,90.0,DIAY,4.896,0.026,5.022,0.022,0.0
525.0,,DLYA,4.894,0.027,,,
526.0,104.0,DIVE,4.894,0.016,4.832,0.027,0.0
527.0,,DVGF,4.894,0.019,,,
528.0,,DYEG,4.894,0.029,,,
529.0,,DIYG,4.893,0.023,,,
530.0,,DDLD,4.892,0.017,,,
531.0,,DEDD,4.891,0.016,,,
532.0,,DVVV,4.891,0.016,,,
533.0,,DYAE,4.889,0.019,,,
534.0,,DIYI,4.889,0.022,,,
535.0,,DELE,4.888,0.016,,,
536.0,,DMAE,4.888,0.029,,,
537.0,,DYGE,4.883,0.019,,,
538.0,,DLVV,4.883,0.015,,,
539.0,,DLLF,4.88,0.018,,,
540.0,,DLIF,4.88,0.019,,,
541.0,,DELM,4.879,0.015,,,
542.0,,DGLY,4.878,0.02,,,
543.0,,DGFI,4.878,0.018,,,
544.0,,DMVD,4.876,0.016,,,
545.0,,DYLL,4.876,0.016,,,
546.0,141.0,DDAD,4.875,0.027,4.403,0.011,13.0
547.0,,DVYI,4.875,0.017,,,
548.0,,DAFI,4.874,0.026,,,
549.0,,DLVE,4.874,0.015,,,
550.0,,DEAM,4.873,0.026,,,
551.0,,DDIE,4.871,0.016,,,
552.0,,DALY,4.871,0.028,,,
553.0,,DGFG,4.87,0.027,,,
554.0,,DDIA,4.869,0.034,,,
555.0,,DGFL,4.866,0.026,,,
556.0,,DMVA,4.866,0.032,,,
557.0,,DDVA,4.866,0.033,,,
558.0,,DYDI,4.864,0.018,,,
559.0,,DVYG,4.863,0.022,,,
560.0,,DMVM,4.862,0.015,,,
561.0,,DYLV,4.861,0.018,,,
562.0,,DAFL,4.853,0.023,,,
563.0,,DLYL,4.852,0.023,,,
564.0,,DLFI,4.852,0.018,,,
565.0,,DMAY,4.849,0.035,,,
566.0,,DDMI,4.847,0.016,,,
567.0,,DDEE,4.847,0.016,,,
568.0,100.0,DAEY,4.846,0.023,4.895,0.026,4.0
569.0,,DIMD,4.846,0.016,,,
570.0,24.0,DELD,4.844,0.017,5.704,0.017,0.0
571.0,,DLFG,4.842,0.02,,,
572.0,,DIME,4.841,0.024,,,
573.0,,DDMM,4.84,0.018,,,
574.0,,DAFA,4.839,0.047,,,
575.0,,DEVI,4.838,0.021,,,
576.0,,DAMF,4.838,0.019,,,
577.0,,DMLE,4.838,0.018,,,
578.0,,DVEF,4.837,0.025,,,
579.0,114.0,DYIA,4.836,0.026,4.758,0.012,15.0
580.0,,DMME,4.835,0.016,,,
581.0,,DFLA,4.833,0.028,,,
582.0,,DLFL,4.832,0.017,,,
583.0,,DIYA,4.832,0.035,,,
584.0,97.0,DLFV,4.832,0.016,4.911,0.03,0.0
585.0,,DAYD,4.831,0.029,,,
586.0,,DFAI,4.83,0.022,,,
587.0,,DDMV,4.828,0.015,,,
588.0,,DAFM,4.827,0.02,,,
589.0,,DEID,4.827,0.017,,,
590.0,,DIYM,4.826,0.021,,,
591.0,,DLDF,4.826,0.017,,,
592.0,,DLGY,4.826,0.027,,,
593.0,,DYIL,4.826,0.018,,,
594.0,,DMLD,4.825,0.018,,,
595.0,,DLVD,4.824,0.016,,,
596.0,,DFDG,4.824,0.023,,,
597.0,,DIEF,4.824,0.016,,,
598.0,,DFIG,4.822,0.02,,,
599.0,,DAFV,4.822,0.026,,,
600.0,,DYLG,4.821,0.024,,,
601.0,,DEIM,4.818,0.02,,,
602.0,,DDVG,4.817,0.019,,,
603.0,,DFAD,4.817,0.032,,,
604.0,,DYIM,4.816,0.016,,,
605.0,,DFEA,4.816,0.035,,,
606.0,,DGFM,4.813,0.019,,,
607.0,,DYEV,4.811,0.017,,,
608.0,,DMIF,4.81,0.018,,,
609.0,,DMLF,4.81,0.021,,,
610.0,,DIFL,4.808,0.016,,,
611.0,,DVLF,4.807,0.019,,,
612.0,,DDID,4.806,0.019,,,
613.0,,DIDY,4.805,0.02,,,
614.0,,DYII,4.805,0.022,,,
615.0,,DYIG,4.803,0.029,,,
616.0,,DLAY,4.803,0.031,,,
617.0,,DYED,4.801,0.03,,,
618.0,,DEVA,4.8,0.031,,,
619.0,,DYDV,4.798,0.029,,,
620.0,,DIYL,4.797,0.028,,,
621.0,,DGIY,4.797,0.024,,,
622.0,,DYMG,4.795,0.02,,,
623.0,,DEVV,4.795,0.015,,,
624.0,,DFLI,4.794,0.019,,,
625.0,,DAVF,4.794,0.019,,,
626.0,,DVGY,4.794,0.025,,,
627.0,,DDDE,4.793,0.016,,,
628.0,,DVAF,4.791,0.033,,,
629.0,106.0,DWAI,4.79,0.035,4.822,0.006,0.0
630.0,,DYDA,4.79,0.033,,,
631.0,105.0,DADY,4.788,0.022,4.831,0.01,0.0
632.0,,DAIY,4.787,0.034,,,
633.0,,DVYL,4.786,0.022,,,
634.0,,DVDD,4.784,0.028,,,
635.0,,DYMA,4.784,0.025,,,
636.0,,DYDM,4.784,0.017,,,
637.0,,DLFA,4.783,0.034,,,
638.0,,DMEF,4.782,0.027,,,
639.0,,DYML,4.782,0.017,,,
640.0,,DMGY,4.782,0.024,,,
641.0,,DMFI,4.781,0.016,,,
642.0,,DVAY,4.78,0.029,,,
643.0,,DGYM,4.78,0.032,,,
644.0,,DVYV,4.779,0.019,,,
645.0,,DMMD,4.779,0.019,,,
646.0,,DYIV,4.776,0.02,,,
647.0,,DEED,4.776,0.025,,,
648.0,,DYEM,4.776,0.018,,,
649.0,,DMYI,4.776,0.022,,,
650.0,,DMDD,4.775,0.017,,,
651.0,,DMYG,4.774,0.02,,,
652.0,,DGYD,4.773,0.024,,,
653.0,,DDED,4.773,0.016,,,
654.0,,DFLG,4.772,0.021,,,
655.0,,DLFM,4.772,0.02,,,
656.0,,DWAA,4.769,0.043,,,
657.0,124.0,DFDL,4.769,0.022,4.652,0.008,0.0
658.0,,DDAF,4.769,0.025,,,
659.0,,DEVM,4.766,0.016,,,
660.0,,DEMV,4.766,0.016,,,
661.0,,DLYM,4.765,0.022,,,
662.0,,DYVI,4.764,0.019,,,
663.0,,DDVV,4.764,0.015,,,
664.0,,DEMM,4.762,0.018,,,
665.0,,DEGF,4.76,0.02,,,
666.0,,DVYA,4.759,0.035,,,
667.0,,DYLA,4.759,0.037,,,
668.0,,DFAM,4.758,0.026,,,
669.0,,DEIF,4.758,0.018,,,
670.0,,DFGI,4.756,0.027,,,
671.0,,DDVI,4.752,0.022,,,
672.0,,DYDL,4.751,0.018,,,
673.0,,DEIE,4.75,0.018,,,
674.0,,DDGY,4.75,0.039,,,
675.0,,DMVE,4.749,0.016,,,
676.0,,DVVD,4.747,0.016,,,
677.0,86.0,DYLM,4.746,0.017,5.094,0.014,0.0
678.0,,DLMF,4.745,0.021,,,
679.0,,DDDF,4.745,0.018,,,
680.0,,DAYE,4.744,0.031,,,
681.0,,DWEG,4.744,0.031,,,
682.0,,DFDA,4.743,0.035,,,
683.0,127.0,DYMI,4.74,0.017,4.64,0.023,0.0
684.0,,DIFA,4.74,0.03,,,
685.0,,DDAY,4.74,0.028,,,
686.0,,DGMF,4.737,0.019,,,
687.0,,DFEV,4.736,0.019,,,
688.0,,DVMD,4.735,0.017,,,
689.0,155.0,DIFI,4.735,0.02,4.157,0.014,0.0
690.0,,DEMD,4.734,0.016,,,
691.0,,DMDF,4.734,0.017,,,
692.0,,DEYG,4.733,0.019,,,
693.0,,DGDY,4.733,0.023,,,
694.0,,DGEY,4.732,0.023,,,
695.0,92.0,DVVM,4.732,0.023,4.994,0.03,0.0
696.0,,DGVF,4.729,0.017,,,
697.0,,DLFE,4.729,0.016,,,
698.0,,DMYL,4.729,0.03,,,
699.0,,DFDM,4.728,0.018,,,
700.0,,DWGI,4.728,0.023,,,
701.0,,DVVE,4.727,0.017,,,
702.0,,DVIF,4.725,0.023,,,
703.0,,DEYV,4.723,0.016,,,
704.0,,DFDI,4.722,0.019,,,
705.0,,DIYD,4.722,0.025,,,
706.0,,DAWI,4.722,0.037,,,
707.0,,DFLL,4.721,0.019,,,
708.0,,DYVA,4.718,0.025,,,
709.0,,DFEI,4.715,0.021,,,
710.0,,DGWL,4.715,0.036,,,
711.0,,DFGE,4.715,0.032,,,
712.0,,DILY,4.713,0.022,,,
713.0,,DIVF,4.712,0.019,,,
714.0,,DWEL,4.712,0.022,,,
715.0,,DVEY,4.711,0.03,,,
716.0,,DVFL,4.71,0.022,,,
717.0,,DIFG,4.708,0.042,,,
718.0,,DEVL,4.708,0.026,,,
719.0,,DGFD,4.707,0.018,,,
720.0,,DEYI,4.706,0.018,,,
721.0,,DEYL,4.706,0.017,,,
722.0,,DGFV,4.705,0.018,,,
723.0,,DDVL,4.703,0.034,,,
724.0,,DVMF,4.701,0.017,,,
725.0,,DFEL,4.7,0.019,,,
726.0,,DMYA,4.7,0.031,,,
727.0,,DVIY,4.699,0.021,,,
728.0,,DLIY,4.699,0.021,,,
729.0,,DMYV,4.698,0.02,,,
730.0,,DFEM,4.697,0.02,,,
731.0,,DDYL,4.694,0.017,,,
732.0,,DYDD,4.693,0.017,,,
733.0,,DVME,4.692,0.018,,,
734.0,,DEYA,4.691,0.03,,,
735.0,,DLAF,4.69,0.043,,,
736.0,,DLLY,4.689,0.018,,,
737.0,,DVYM,4.688,0.023,,,
738.0,,DMYD,4.688,0.021,,,
739.0,103.0,DGFE,4.684,0.019,4.848,0.019,0.0
740.0,,DMMF,4.682,0.018,,,
741.0,,DAYF,4.682,0.03,,,
742.0,,DVYE,4.68,0.017,,,
743.0,,DWGL,4.678,0.022,,,
744.0,,DEFG,4.678,0.02,,,
745.0,,DIFM,4.675,0.017,,,
746.0,,DLYE,4.674,0.026,,,
747.0,132.0,DFIA,4.674,0.033,4.575,0.02,0.0
748.0,138.0,DFGD,4.673,0.02,4.438,0.026,0.0
749.0,,DIMF,4.673,0.016,,,
750.0,,DIFV,4.67,0.018,,,
751.0,,DDME,4.67,0.016,,,
752.0,,DIYE,4.67,0.026,,,
753.0,122.0,DYMV,4.67,0.017,4.664,0.03,0.0
754.0,,DGWA,4.667,0.049,,,
755.0,,DDLE,4.666,0.022,,,
756.0,,DYVG,4.664,0.028,,,
757.0,,DEEF,4.662,0.018,,,
758.0,133.0,DDYM,4.661,0.017,4.571,0.018,0.0
759.0,,DYGF,4.66,0.022,,,
760.0,,DYLD,4.658,0.018,,,
761.0,,DDYG,4.658,0.024,,,
762.0,,DFGV,4.657,0.026,,,
763.0,,DMDY,4.657,0.023,,,
764.0,,DFIM,4.656,0.017,,,
765.0,,DEEY,4.652,0.021,,,
766.0,,DGMY,4.651,0.018,,,
767.0,,DVFA,4.651,0.031,,,
768.0,,DVLY,4.649,0.02,,,
769.0,,DYLE,4.647,0.018,,,
770.0,120.0,DYVL,4.646,0.02,4.691,0.016,0.0
771.0,,DDYA,4.645,0.034,,,
772.0,,DAFE,4.645,0.025,,,
773.0,,DMFM,4.643,0.016,,,
774.0,,DDLF,4.642,0.017,,,
775.0,,DLEY,4.641,0.037,,,
776.0,,DDFA,4.64,0.023,,,
777.0,,DYMM,4.639,0.016,,,
778.0,,DEFV,4.639,0.017,,,
779.0,,DDIF,4.637,0.022,,,
780.0,,DLDY,4.636,0.038,,,
781.0,135.0,DDFG,4.636,0.024,4.477,0.008,0.0
782.0,,DFAE,4.636,0.023,,,
783.0,,DDMD,4.633,0.021,,,
784.0,,DMYE,4.633,0.019,,,
785.0,,DWAV,4.632,0.03,,,
786.0,,DVFG,4.631,0.024,,,
787.0,,DMFG,4.63,0.045,,,
788.0,159.0,DLWA,4.63,0.037,4.122,0.025,17.0
789.0,,DDEF,4.63,0.021,,,
790.0,118.0,DAMY,4.629,0.026,4.701,0.016,0.0
791.0,,DFIV,4.628,0.022,,,
792.0,,DDVE,4.628,0.016,,,
793.0,,DEAY,4.627,0.031,,,
794.0,,DIFD,4.626,0.017,,,
795.0,,DEGY,4.625,0.026,,,
796.0,,DMFL,4.622,0.017,,,
797.0,152.0,DYAF,4.621,0.031,4.226,0.011,0.0
798.0,,DVVF,4.618,0.017,,,
799.0,,DEVE,4.617,0.017,,,
800.0,,DMIY,4.616,0.024,,,
801.0,144.0,DGYF,4.616,0.032,4.356,0.011,0.0
802.0,,DMYM,4.614,0.02,,,
803.0,,DFIL,4.613,0.021,,,
804.0,,DYDE,4.613,0.017,,,
805.0,,DYEE,4.611,0.018,,,
806.0,,DGVY,4.611,0.021,,,
807.0,,DIEY,4.61,0.023,,,
808.0,,DMFA,4.606,0.032,,,
809.0,,DAFD,4.606,0.029,,,
810.0,,DIIY,4.605,0.031,,,
811.0,,DDYI,4.604,0.016,,,
812.0,139.0,DYVM,4.602,0.018,4.435,0.011,0.0
813.0,,DEFA,4.602,0.034,,,
814.0,,DDVM,4.601,0.018,,,
815.0,,DFVA,4.6,0.03,,,
816.0,,DMFV,4.597,0.017,,,
817.0,,DWGG,4.596,0.031,,,
818.0,,DVFI,4.596,0.02,,,
819.0,,DYDF,4.595,0.019,,,
820.0,,DVYD,4.593,0.018,,,
821.0,76.0,DELF,4.593,0.023,5.216,0.016,0.0
822.0,,DWGA,4.592,0.04,,,
823.0,,DEVD,4.59,0.022,,,
824.0,,DMEY,4.589,0.035,,,
825.0,,DLVF,4.587,0.025,,,
826.0,,DFMG,4.586,0.022,,,
827.0,,DDYV,4.583,0.02,,,
828.0,,DYIE,4.581,0.023,,,
829.0,,DYIF,4.581,0.02,,,
830.0,,DFLD,4.58,0.018,,,
831.0,,DVFE,4.58,0.016,,,
832.0,,DYMD,4.58,0.018,,,
833.0,,DWDI,4.579,0.025,,,
834.0,119.0,DAWA,4.578,0.05,4.693,0.016,0.0
835.0,,DMMY,4.577,0.017,,,
836.0,151.0,DAVY,4.576,0.029,4.245,0.007,11.0
837.0,,DMVF,4.575,0.022,,,
838.0,,DLFD,4.574,0.016,,,
839.0,,DFVI,4.573,0.02,,,
840.0,,DEME,4.572,0.016,,,
841.0,,DFMI,4.572,0.019,,,
842.0,,DDDY,4.571,0.02,,,
843.0,,DYFG,4.57,0.021,,,
844.0,,DGWG,4.569,0.038,,,
845.0,145.0,DGAW,4.568,0.048,4.353,0.028,3.0
846.0,,DLYD,4.568,0.036,,,
847.0,,DWDG,4.567,0.032,,,
848.0,,DVMY,4.567,0.019,,,
849.0,,DYYL,4.565,0.021,,,
850.0,,DFII,4.564,0.024,,,
851.0,,DVDY,4.563,0.022,,,
852.0,,DYYG,4.562,0.023,,,
853.0,,DFLV,4.561,0.02,,,
854.0,,DIWG,4.557,0.043,,,
855.0,,DLVY,4.557,0.018,,,
856.0,,DYYA,4.554,0.029,,,
857.0,,DDVD,4.554,0.018,,,
858.0,,DDMF,4.553,0.016,,,
859.0,83.0,DEYM,4.552,0.017,5.134,0.007,0.0
860.0,115.0,DVFM,4.552,0.018,4.729,0.002,0.0
861.0,,DEDF,4.551,0.037,,,
862.0,,DEMF,4.55,0.018,,,
863.0,,DWLI,4.548,0.024,,,
864.0,,DLWG,4.547,0.032,,,
865.0,,DFDV,4.547,0.026,,,
866.0,,DDYD,4.547,0.022,,,
867.0,,DFLM,4.547,0.018,,,
868.0,,DLAW,4.546,0.048,,,
869.0,,DAWG,4.546,0.047,,,
870.0,,DEIY,4.545,0.02,,,
871.0,,DLYF,4.545,0.023,,,
872.0,,DYEF,4.545,0.019,,,
873.0,,DFDE,4.543,0.038,,,
874.0,,DVFV,4.543,0.028,,,
875.0,,DFED,4.542,0.023,,,
876.0,,DWEA,4.541,0.041,,,
877.0,,DIYF,4.54,0.024,,,
878.0,,DYVV,4.539,0.027,,,
879.0,,DMLY,4.538,0.02,,,
880.0,,DEFI,4.538,0.02,,,
881.0,80.0,DWAM,4.533,0.033,5.179,0.028,0.0
882.0,,DWIL,4.532,0.024,,,
883.0,,DEYD,4.531,0.025,,,
884.0,,DFML,4.529,0.021,,,
885.0,,DEDY,4.525,0.026,,,
886.0,,DFVG,4.524,0.034,,,
887.0,,DDYE,4.524,0.021,,,
888.0,,DGYY,4.523,0.034,,,
889.0,,DFDD,4.522,0.025,,,
890.0,,DWLA,4.521,0.035,,,
891.0,,DEYE,4.518,0.017,,,
892.0,131.0,DIAW,4.517,0.03,4.598,0.01,11.0
893.0,,DIWA,4.516,0.033,,,
894.0,,DFID,4.514,0.02,,,
895.0,,DAFF,4.513,0.024,,,
896.0,,DIMY,4.513,0.02,,,
897.0,,DVAW,4.513,0.038,,,
898.0,,DGWV,4.512,0.036,,,
899.0,,DWGV,4.507,0.022,,,
900.0,,DEVF,4.506,0.025,,,
901.0,,DLMY,4.503,0.019,,,
902.0,,DDFV,4.502,0.019,,,
903.0,,DFVM,4.502,0.017,,,
904.0,,DWEM,4.499,0.028,,,
905.0,,DYYI,4.499,0.02,,,
906.0,,DYVE,4.499,0.021,,,
907.0,,DEFL,4.499,0.02,,,
908.0,,DDLY,4.497,0.02,,,
909.0,,DDFM,4.496,0.024,,,
910.0,,DLFF,4.493,0.018,,,
911.0,,DYVD,4.488,0.019,,,
912.0,,DYGY,4.487,0.023,,,
913.0,,DAWE,4.485,0.04,,,
914.0,,DIWL,4.483,0.023,,,
915.0,,DAYY,4.482,0.034,,,
916.0,,DILW,4.481,0.021,,,
917.0,,DDFI,4.479,0.019,,,
918.0,,DIVY,4.479,0.022,,,
919.0,,DYME,4.479,0.017,,,
920.0,,DYLF,4.477,0.024,,,
921.0,,DGFF,4.477,0.019,,,
922.0,,DWDA,4.477,0.048,,,
923.0,,DYMF,4.475,0.018,,,
924.0,,DFVV,4.473,0.018,,,
925.0,,DEFM,4.468,0.022,,,
926.0,,DGWD,4.465,0.024,,,
927.0,,DWAE,4.464,0.028,,,
928.0,,DVWI,4.46,0.026,,,
929.0,,DDIY,4.459,0.02,,,
930.0,,DELY,4.457,0.02,,,
931.0,,DFEE,4.456,0.024,,,
932.0,,DFMV,4.455,0.02,,,
933.0,,DYID,4.454,0.025,,,
934.0,,DFAY,4.454,0.037,,,
935.0,,DYEY,4.453,0.021,,,
936.0,,DIFE,4.45,0.025,,,
937.0,,DMFE,4.448,0.018,,,
938.0,,DLWV,4.447,0.035,,,
939.0,112.0,DWAL,4.446,0.046,4.782,0.023,22.0
940.0,,DWDL,4.446,0.034,,,
941.0,,DFDF,4.444,0.023,,,
942.0,,DFMA,4.444,0.035,,,
943.0,,DYFM,4.441,0.018,,,
944.0,,DVFF,4.44,0.017,,,
945.0,,DDFL,4.44,0.02,,,
946.0,,DMFD,4.44,0.017,,,
947.0,,DWIG,4.438,0.034,,,
948.0,,DYYV,4.437,0.022,,,
949.0,,DMYF,4.437,0.022,,,
950.0,,DEMY,4.432,0.024,,,
951.0,,DDVF,4.431,0.027,,,
952.0,,DIFF,4.43,0.023,,,
953.0,,DYAY,4.426,0.036,,,
954.0,,DVVY,4.423,0.024,,,
955.0,,DMGW,4.421,0.029,,,
956.0,,DFMM,4.419,0.018,,,
957.0,,DDYF,4.419,0.021,,,
958.0,,DVYF,4.418,0.024,,,
959.0,,DLYY,4.413,0.025,,,
960.0,,DIIW,4.412,0.024,,,
961.0,,DEAW,4.411,0.065,,,
962.0,142.0,DFIE,4.408,0.017,4.399,0.009,0.0
963.0,,DVFD,4.408,0.02,,,
964.0,,DGWM,4.407,0.024,,,
965.0,,DAFY,4.407,0.027,,,
966.0,,DIWI,4.405,0.029,,,
967.0,,DDMY,4.404,0.019,,,
968.0,,DGWI,4.404,0.032,,,
969.0,,DWIA,4.401,0.035,,,
970.0,,DYIY,4.396,0.021,,,
971.0,,DWVA,4.396,0.039,,,
972.0,,DYYE,4.392,0.02,,,
973.0,,DAWM,4.391,0.034,,,
974.0,,DYFL,4.39,0.02,,,
975.0,146.0,DAAW,4.388,0.039,4.303,0.004,22.0
976.0,,DFGF,4.388,0.028,,,
977.0,,DFVL,4.388,0.029,,,
978.0,,DFLE,4.388,0.021,,,
979.0,,DVWA,4.387,0.033,,,
980.0,,DLGW,4.387,0.036,,,
981.0,,DEFF,4.386,0.016,,,
982.0,,DYFA,4.383,0.042,,,
983.0,,DWEI,4.381,0.032,,,
984.0,,DYLY,4.381,0.019,,,
985.0,,DMWG,4.38,0.027,,,
986.0,,DFME,4.378,0.017,,,
987.0,,DGGW,4.378,0.032,,,
988.0,,DDAW,4.377,0.045,,,
989.0,,DFYI,4.376,0.023,,,
990.0,,DYDY,4.376,0.035,,,
991.0,,DMWL,4.374,0.039,,,
992.0,,DYYD,4.373,0.018,,,
993.0,,DYFV,4.371,0.022,,,
994.0,,DEYF,4.371,0.018,,,
995.0,,DYYM,4.365,0.036,,,
996.0,,DDFD,4.364,0.016,,,
997.0,,DFEF,4.363,0.026,,,
998.0,,DIYY,4.362,0.032,,,
999.0,,DFMD,4.362,0.017,,,
1000.0,,DWMG,4.362,0.028,,,
1001.0,,DDEY,4.361,0.027,,,
1002.0,,DWIV,4.361,0.024,,,
1003.0,136.0,DWGM,4.361,0.029,4.463,0.016,0.0
1004.0,,DIFY,4.36,0.021,,,
1005.0,,DFFG,4.36,0.025,,,
1006.0,,DFGY,4.354,0.028,,,
1007.0,,DFLF,4.354,0.02,,,
1008.0,160.0,DVWG,4.354,0.029,4.12,0.012,0.0
1009.0,,DWAF,4.349,0.046,,,
1010.0,,DWDD,4.347,0.031,,,
1011.0,137.0,DAWL,4.341,0.042,4.441,0.011,16.0
1012.0,,DYVF,4.338,0.018,,,
1013.0,,DWII,4.335,0.028,,,
1014.0,,DIWM,4.333,0.03,,,
1015.0,,DIDW,4.333,0.029,,,
1016.0,,DEWI,4.332,0.02,,,
1017.0,,DMFF,4.332,0.019,,,
1018.0,,DGIW,4.331,0.036,,,
1019.0,,DWLM,4.33,0.024,,,
1020.0,,DYFI,4.33,0.033,,,
1021.0,,DWLG,4.327,0.035,,,
1022.0,,DFYG,4.325,0.038,,,
1023.0,,DMVY,4.324,0.03,,,
1024.0,,DWGD,4.323,0.025,,,
1025.0,,DWDV,4.322,0.026,,,
1026.0,,DWGE,4.322,0.024,,,
1027.0,161.0,DWAD,4.32,0.038,4.106,0.01,18.0
1028.0,,DMAW,4.317,0.035,,,
1029.0,,DVLW,4.317,0.028,,,
1030.0,,DFVE,4.317,0.018,,,
1031.0,,DDWG,4.317,0.027,,,
1032.0,,DLWI,4.312,0.032,,,
1033.0,,DWVV,4.312,0.021,,,
1034.0,,DFYL,4.311,0.023,,,
1035.0,,DDVY,4.31,0.021,,,
1036.0,,DGLW,4.309,0.034,,,
1037.0,,DWLE,4.308,0.024,,,
1038.0,,DVYY,4.306,0.025,,,
1039.0,,DIEW,4.304,0.028,,,
1040.0,,DMYY,4.304,0.028,,,
1041.0,,DFIF,4.303,0.021,,,
1042.0,,DADW,4.299,0.034,,,
1043.0,149.0,DAGW,4.296,0.034,4.259,0.014,0.0
1044.0,,DYMY,4.295,0.018,,,
1045.0,,DWIM,4.294,0.029,,,
1046.0,,DWGF,4.293,0.028,,,
1047.0,,DWED,4.291,0.028,,,
1048.0,126.0,DALW,4.291,0.034,4.644,0.024,10.0
1049.0,,DEVY,4.291,0.017,,,
1050.0,,DMLW,4.29,0.025,,,
1051.0,,DGFY,4.288,0.023,,,
1052.0,,DWLL,4.288,0.034,,,
1053.0,,DWVG,4.287,0.039,,,
1054.0,,DYFE,4.287,0.023,,,
1055.0,,DIWV,4.281,0.026,,,
1056.0,,DVWL,4.279,0.028,,,
1057.0,,DVGW,4.274,0.035,,,
1058.0,150.0,DMIW,4.273,0.031,4.246,0.015,0.0
1059.0,,DFYA,4.273,0.039,,,
1060.0,,DWMA,4.272,0.038,,,
1061.0,,DWDM,4.267,0.025,,,
1062.0,,DMWM,4.267,0.021,,,
1063.0,,DAWF,4.266,0.038,,,
1064.0,,DDFE,4.264,0.025,,,
1065.0,,DFYD,4.264,0.018,,,
1066.0,,DWML,4.264,0.025,,,
1067.0,,DEWA,4.262,0.034,,,
1068.0,168.0,DEFE,4.26,0.018,3.956,0.019,0.0
1069.0,,DLFY,4.257,0.019,,,
1070.0,,DEFD,4.256,0.022,,,
1071.0,,DFYV,4.255,0.022,,,
1072.0,,DLDW,4.252,0.029,,,
1073.0,,DGWE,4.252,0.03,,,
1074.0,153.0,DDWA,4.251,0.04,4.171,0.009,14.0
1075.0,,DFVD,4.25,0.022,,,
1076.0,,DFFV,4.244,0.019,,,
1077.0,,DMWA,4.244,0.046,,,
1078.0,,DWAY,4.242,0.044,,,
1079.0,,DVVW,4.236,0.021,,,
1080.0,148.0,DVFY,4.235,0.02,4.274,0.013,0.0
1081.0,,DFDY,4.235,0.035,,,
1082.0,,DWVL,4.234,0.027,,,
1083.0,,DYYF,4.234,0.018,,,
1084.0,,DWID,4.232,0.023,,,
1085.0,,DDYY,4.232,0.02,,,
1086.0,,DYVY,4.232,0.03,,,
1087.0,162.0,DIWD,4.23,0.024,4.089,0.018,25.0
1088.0,157.0,DWLV,4.23,0.035,4.139,0.008,0.0
1089.0,,DLWE,4.229,0.027,,,
1090.0,,DMWE,4.229,0.025,,,
1091.0,,DLIW,4.227,0.026,,,
1092.0,,DDFF,4.225,0.021,,,
1093.0,165.0,DAWD,4.221,0.035,3.99,0.009,6.0
1094.0,,DGMW,4.22,0.028,,,
1095.0,143.0,DFYM,4.219,0.03,4.37,0.009,0.0
1096.0,,DWVI,4.218,0.039,,,
1097.0,,DMWV,4.217,0.033,,,
1098.0,,DLWM,4.216,0.036,,,
1099.0,,DEYY,4.214,0.021,,,
1100.0,134.0,DVEW,4.214,0.024,4.497,0.012,0.0
1101.0,,DAWY,4.208,0.047,,,
1102.0,,DYFD,4.207,0.02,,,
1103.0,,DFFA,4.206,0.05,,,
1104.0,,DWEV,4.203,0.031,,,
1105.0,,DEWG,4.202,0.028,,,
1106.0,167.0,DVWM,4.201,0.031,3.965,0.029,0.0
1107.0,,DFFE,4.2,0.024,,,
1108.0,,DFYE,4.2,0.02,,,
1109.0,176.0,DYWG,4.195,0.027,3.727,0.012,7.0
1110.0,,DLEW,4.195,0.035,,,
1111.0,,DFMF,4.193,0.018,,,
1112.0,154.0,DVWV,4.191,0.025,4.161,0.013,0.0
1113.0,,DWIE,4.186,0.032,,,
1114.0,,DWMD,4.184,0.022,,,
1115.0,,DDWI,4.183,0.026,,,
1116.0,,DFFI,4.182,0.031,,,
1117.0,171.0,DWDE,4.179,0.026,3.92,0.016,0.0
1118.0,,DWEF,4.177,0.026,,,
1119.0,,DWIY,4.175,0.026,,,
1120.0,,DMMW,4.174,0.026,,,
1121.0,,DFEY,4.173,0.021,,,
1122.0,158.0,DIVW,4.172,0.025,4.136,0.003,0.0
1123.0,,DEWL,4.17,0.03,,,
1124.0,,DFVF,4.167,0.017,,,
1125.0,,DEGW,4.167,0.034,,,
1126.0,,DMWD,4.166,0.031,,,
1127.0,,DEWM,4.164,0.021,,,
1128.0,147.0,DFAF,4.164,0.057,4.288,0.023,21.0
1129.0,,DVIW,4.16,0.03,,,
1130.0,,DVMW,4.159,0.026,,,
1131.0,,DLWL,4.158,0.037,,,
1132.0,,DFFM,4.157,0.021,,,
1133.0,,DGVW,4.157,0.03,,,
1134.0,,DIWE,4.156,0.028,,,
1135.0,,DAWV,4.155,0.048,,,
1136.0,,DGDW,4.153,0.045,,,
1137.0,,DLVW,4.153,0.025,,,
1138.0,,DWEE,4.151,0.027,,,
1139.0,,DFLY,4.149,0.029,,,
1140.0,,DMWI,4.145,0.031,,,
1141.0,,DIGW,4.143,0.042,,,
1142.0,,DFFL,4.141,0.027,,,
1143.0,,DDWL,4.136,0.027,,,
1144.0,,DYWI,4.136,0.025,,,
1145.0,,DLLW,4.135,0.037,,,
1146.0,,DVDW,4.131,0.029,,,
1147.0,,DFIY,4.13,0.023,,,
1148.0,,DWYA,4.126,0.045,,,
1149.0,,DAMW,4.123,0.041,,,
1150.0,,DWFI,4.123,0.039,,,
1151.0,,DMEW,4.12,0.051,,,
1152.0,,DMFY,4.118,0.022,,,
1153.0,,DYWM,4.118,0.02,,,
1154.0,,DWLD,4.116,0.027,,,
1155.0,,DYWD,4.104,0.019,,,
1156.0,,DDIW,4.101,0.026,,,
1157.0,166.0,DYYY,4.098,0.022,3.978,0.016,0.0
1158.0,,DFFD,4.096,0.03,,,
1159.0,,DWFG,4.091,0.037,,,
1160.0,,DIWF,4.09,0.029,,,
1161.0,174.0,DVWF,4.086,0.059,3.752,0.013,0.0
1162.0,,DAIW,4.083,0.046,,,
1163.0,,DDFY,4.083,0.026,,,
1164.0,,DWMV,4.083,0.029,,,
1165.0,,DWMM,4.082,0.026,,,
1166.0,,DVWD,4.082,0.024,,,
1167.0,,DWFA,4.082,0.04,,,
1168.0,,DWMI,4.078,0.036,,,
1169.0,,DEIW,4.076,0.031,,,
1170.0,,DYAW,4.069,0.043,,,
1171.0,,DIMW,4.062,0.031,,,
1172.0,,DWIF,4.06,0.026,,,
1173.0,,DDEW,4.059,0.033,,,
1174.0,,DEFY,4.058,0.019,,,
1175.0,,DGYW,4.057,0.032,,,
1176.0,,DEWE,4.056,0.023,,,
1177.0,,DWVD,4.054,0.036,,,
1178.0,,DIYW,4.052,0.033,,,
1179.0,,DMDW,4.051,0.032,,,
1180.0,,DWVM,4.051,0.045,,,
1181.0,,DYWA,4.046,0.04,,,
1182.0,163.0,DYWV,4.046,0.022,4.048,0.023,4.0
1183.0,,DWGY,4.043,0.039,,,
1184.0,156.0,DYWL,4.043,0.028,4.143,0.012,23.0
1185.0,,DAFW,4.043,0.037,,,
1186.0,,DWYG,4.042,0.044,,,
1187.0,,DWYV,4.041,0.026,,,
1188.0,,DYFF,4.034,0.023,,,
1189.0,,DEWV,4.033,0.032,,,
1190.0,,DWYL,4.031,0.032,,,
1191.0,,DGEW,4.027,0.044,,,
1192.0,,DVWE,4.021,0.028,,,
1193.0,172.0,DLWY,4.019,0.032,3.804,0.012,0.0
1194.0,,DWDF,4.013,0.034,,,
1195.0,,DDWD,4.013,0.024,,,
1196.0,,DWLF,4.007,0.026,,,
1197.0,,DFYY,4.002,0.022,,,
1198.0,,DGWY,3.998,0.031,,,
1199.0,,DFYF,3.997,0.025,,,
1200.0,,DAVW,3.992,0.041,,,
1201.0,,DDWE,3.99,0.023,,,
1202.0,,DDDW,3.985,0.04,,,
1203.0,169.0,DGWF,3.984,0.031,3.931,0.009,8.0
1204.0,,DDLW,3.983,0.031,,,
1205.0,,DAEW,3.981,0.048,,,
1206.0,,DFWL,3.98,0.027,,,
1207.0,,DLWF,3.98,0.03,,,
1208.0,,DEVW,3.98,0.025,,,
1209.0,,DWYM,3.972,0.031,,,
1210.0,,DFVY,3.972,0.027,,,
1211.0,,DMYW,3.972,0.039,,,
1212.0,,DMWF,3.97,0.024,,,
1213.0,,DLWD,3.97,0.069,,,
1214.0,,DFMY,3.964,0.02,,,
1215.0,,DELW,3.961,0.031,,,
1216.0,128.0,DEWD,3.959,0.024,4.625,0.013,0.0
1217.0,164.0,DWMF,3.952,0.025,3.999,0.008,0.0
1218.0,,DVYW,3.948,0.025,,,
1219.0,,DYFY,3.946,0.021,,,
1220.0,,DWYE,3.945,0.027,,,
1221.0,,DMVW,3.945,0.028,,,
1222.0,,DFWG,3.944,0.036,,,
1223.0,,DYEW,3.942,0.026,,,
1224.0,,DWYI,3.942,0.042,,,
1225.0,,DFAW,3.94,0.045,,,
1226.0,,DFFF,3.939,0.024,,,
1227.0,,DYWE,3.935,0.023,,,
1228.0,,DAYW,3.928,0.06,,,
1229.0,,DWVE,3.916,0.03,,,
1230.0,,DWFM,3.916,0.031,,,
1231.0,,DEDW,3.915,0.031,,,
1232.0,,DYGW,3.91,0.042,,,
1233.0,,DVWY,3.901,0.026,,,
1234.0,,DFGW,3.9,0.038,,,
1235.0,,DDWV,3.9,0.029,,,
1236.0,,DFWD,3.899,0.06,,,
1237.0,,DWYD,3.89,0.028,,,
1238.0,,DDYW,3.887,0.029,,,
1239.0,,DDFW,3.883,0.023,,,
1240.0,,DDVW,3.88,0.028,,,
1241.0,,DWLY,3.877,0.029,,,
1242.0,,DEMW,3.877,0.025,,,
1243.0,,DYVW,3.866,0.036,,,
1244.0,,DDWF,3.866,0.026,,,
1245.0,,DYLW,3.861,0.032,,,
1246.0,,DWEY,3.861,0.045,,,
1247.0,,DWYF,3.86,0.025,,,
1248.0,,DYDW,3.852,0.034,,,
1249.0,,DWME,3.848,0.031,,,
1250.0,,DDWM,3.846,0.045,,,
1251.0,,DWFL,3.846,0.037,,,
1252.0,,DEEW,3.841,0.056,,,
1253.0,,DEYW,3.838,0.029,,,
1254.0,,DWFV,3.837,0.031,,,
1255.0,,DFFY,3.835,0.021,,,
1256.0,,DGFW,3.833,0.034,,,
1257.0,,DLMW,3.816,0.037,,,
1258.0,,DYIW,3.81,0.03,,,
1259.0,,DEWY,3.808,0.033,,,
1260.0,,DDWY,3.805,0.024,,,
1261.0,,DWFD,3.804,0.03,,,
1262.0,,DDGW,3.803,0.044,,,
1263.0,,DIFW,3.8,0.034,,,
1264.0,,DMWY,3.798,0.032,,,
1265.0,178.0,DWGW,3.79,0.043,3.72,0.018,5.0
1266.0,,DFEW,3.784,0.029,,,
1267.0,179.0,DWMY,3.782,0.025,3.671,0.004,0.0
1268.0,183.0,DWWG,3.775,0.037,3.497,0.026,9.0
1269.0,170.0,DDMW,3.77,0.029,3.929,0.016,0.0
1270.0,,DWFF,3.762,0.025,,,
1271.0,,DLYW,3.761,0.041,,,
1272.0,,DFWI,3.755,0.031,,,
1273.0,,DWVF,3.746,0.035,,,
1274.0,,DWEW,3.731,0.026,,,
1275.0,,DYMW,3.723,0.031,,,
1276.0,,DWFE,3.72,0.033,,,
1277.0,,DYWF,3.719,0.026,,,
1278.0,,DIWY,3.716,0.046,,,
1279.0,,DLFW,3.712,0.04,,,
1280.0,,DWWL,3.712,0.038,,,
1281.0,,DFIW,3.711,0.029,,,
1282.0,,DFWE,3.709,0.026,,,
1283.0,,DFWM,3.7,0.035,,,
1284.0,,DWIW,3.696,0.031,,,
1285.0,,DMFW,3.692,0.033,,,
1286.0,175.0,DWWI,3.683,0.034,3.738,0.011,0.0
1287.0,,DFWV,3.681,0.032,,,
1288.0,173.0,DFWA,3.671,0.059,3.773,0.015,2.0
1289.0,,DWYY,3.671,0.027,,,
1290.0,,DLWW,3.663,0.05,,,
1291.0,,DVFW,3.661,0.032,,,
1292.0,,DYWY,3.66,0.025,,,
1293.0,,DYFW,3.65,0.023,,,
1294.0,,DWWM,3.643,0.05,,,
1295.0,,DEWF,3.635,0.038,,,
1296.0,,DVWW,3.635,0.034,,,
1297.0,,DIWW,3.629,0.044,,,
1298.0,,DFDW,3.621,0.044,,,
1299.0,,DMWW,3.621,0.035,,,
1300.0,,DWVY,3.62,0.04,,,
1301.0,,DYYW,3.609,0.033,,,
1302.0,,DFWF,3.608,0.028,,,
1303.0,,DWWA,3.592,0.059,,,
1304.0,,DWDY,3.591,0.038,,,
1305.0,,DGWW,3.588,0.042,,,
1306.0,180.0,DFMW,3.584,0.032,3.656,0.014,0.0
1307.0,,DWAW,3.579,0.062,,,
1308.0,,DWWV,3.576,0.037,,,
1309.0,,DFLW,3.558,0.048,,,
1310.0,181.0,DAWW,3.547,0.051,3.603,0.014,15.0
1311.0,,DDWW,3.535,0.032,,,
1312.0,,DFWY,3.529,0.033,,,
1313.0,,DFYW,3.519,0.028,,,
1314.0,,DWLW,3.489,0.039,,,
1315.0,,DWDW,3.487,0.047,,,
1316.0,,DWWD,3.484,0.033,,,
1317.0,,DFVW,3.48,0.028,,,
1318.0,177.0,DWFY,3.39,0.028,3.724,0.02,0.0
1319.0,,DWWE,3.377,0.035,,,
1320.0,,DEFW,3.335,0.036,,,
1321.0,182.0,DWWF,3.334,0.037,3.566,0.009,8.0
1322.0,,DWMW,3.31,0.04,,,
1323.0,184.0,DFWW,3.249,0.043,3.38,0.008,1.0
1324.0,,DFFW,3.204,0.043,,,
1325.0,,DYWW,3.185,0.042,,,
1326.0,,DWVW,3.022,0.055,,,
1327.0,185.0,DWYW,3.011,0.041,2.887,0.011,0.0
1328.0,186.0,DWWW,2.991,0.034,2.683,0.004,0.0
1329.0,,DEWW,2.919,0.084,,,
1330.0,,DWWY,2.891,0.069,,,
1331.0,,DWFW,2.87,0.049,,,


==> TableS3.csv <==
Molecule (DXXX),Class
DAAA,Good
DAAD,Intermediate
DAAE,Intermediate
DAAF,Good
DAAG,Good
DAAI,Good
DAAL,Good
DAAM,Good
DAAV,Good
DAAW,Intermediate
DAAY,Good
DADA,Intermediate
DADD,Good
DADE,Intermediate
DADF,Intermediate
DADG,Good
DADI,Good
DADL,Good
DADM,Intermediate
DADV,Good
DADW,Intermediate
DADY,Good
DAEA,Good
DAED,Intermediate
DAEE,Good
DAEF,Good
DAEG,Good
DAEI,Good
DAEL,Good
DAEM,Good
DAEV,Good
DAEW,Intermediate
DAEY,Intermediate
DAFA,Good
DAFD,Good
DAFE,Good
DAFF,Good
DAFG,Good
DAFI,Good
DAFL,Good
DAFM,Good
DAFV,Good
DAFW,Poor
DAFY,Good
DAGA,Good
DAGD,Good
DAGE,Good
DAGF,Good
DAGG,Good
DAGI,Good
DAGL,Good
DAGM,Good
DAGV,Good
DAGW,Poor
DAGY,Good
DAIA,Good
DAID,Good
DAIE,Good
DAIF,Good
DAIG,Good
DAII,Good
DAIL,Good
DAIM,Good
DAIV,Good
DAIW,Intermediate
DAIY,Intermediate
DALA,Good
DALD,Good
DALE,Good
DALF,Good
DALG,Good
DALI,Good
DALL,Good
DALM,Good
DALV,Good
DALW,Intermediate
DALY,Good
DAMA,Good
DAMD,Intermediate
DAME,Good
DAMF,Good
DAMG,Good
DAMI,Good
DAML,Good
DAMM,Poor
DAMV,Good
DAMW,Intermediate
DAMY,Good
DAVA,Good
DAVD,Poor
DAVE,Intermediate
DAVF,Poor
DAVG,Good
DAVI,Intermediate
DAVL,Good
DAVM,Intermediate
DAVV,Intermediate
DAVW,Poor
DAVY,Poor
DAWA,Good
DAWD,Poor
DAWE,Poor
DAWF,Poor
DAWG,Good
DAWI,Good
DAWL,Good
DAWM,Poor
DAWV,Good
DAWW,Poor
DAWY,Poor
DAYA,Good
DAYD,Good
DAYE,Good
DAYF,Good
DAYG,Good
DAYI,Good
DAYL,Good
DAYM,Good
DAYV,Good
DAYW,Intermediate
DAYY,Good
DDAA,Good
DDAD,Intermediate
DDAE,Good
DDAF,Good
DDAG,Intermediate
DDAI,Good
DDAL,Good
DDAM,Intermediate
DDAV,Good
DDAW,Good
DDAY,Intermediate
DDDA,Poor
DDDD,Good
DDDE,Good
DDDF,Good
DDDG,Intermediate
DDDI,Intermediate
DDDL,Intermediate
DDDM,Good
DDDV,Good
DDDW,Good
DDDY,Good
DDEA,Good
DDED,Good
DDEE,Good
DDEF,Good
DDEG,Intermediate
DDEI,Intermediate
DDEL,Intermediate
DDEM,Good
DDEV,Good
DDEW,Good
DDEY,Intermediate
DDFA,Intermediate
DDFD,Intermediate
DDFE,Good
DDFF,Intermediate
DDFG,Intermediate
DDFI,Intermediate
DDFL,Intermediate
DDFM,Good
DDFV,Good
DDFW,Poor
DDFY,Intermediate
DDGA,Intermediate
DDGD,Good
DDGE,Good
DDGF,Intermediate
DDGG,Intermediate
DDGI,Good
DDGL,Good
DDGM,Intermediate
DDGV,Good
DDGW,Good
DDGY,Intermediate
DDIA,Intermediate
DDID,Intermediate
DDIE,Good
DDIF,Good
DDIG,Good
DDII,Good
DDIL,Good
DDIM,Good
DDIV,Good
DDIW,Poor
DDIY,Good
DDLA,Good
DDLD,Good
DDLE,Good
DDLF,Good
DDLG,Good
DDLI,Good
DDLL,Good
DDLM,Good
DDLV,Good
DDLW,Poor
DDLY,Good
DDMA,Poor
DDMD,Good
DDME,Poor
DDMF,Poor
DDMG,Good
DDMI,Good
DDML,Good
DDMM,Good
DDMV,Good
DDMW,Poor
DDMY,Poor
DDVA,Poor
DDVD,Good
DDVE,Good
DDVF,Good
DDVG,Good
DDVI,Intermediate
DDVL,Intermediate
DDVM,Good
DDVV,Good
DDVW,Poor
DDVY,Intermediate
DDWA,Good
DDWD,Poor
DDWE,Intermediate
DDWF,Intermediate
DDWG,Good
DDWI,Good
DDWL,Poor
DDWM,Poor
DDWV,Good
DDWW,Poor
DDWY,Intermediate
DDYA,Good
DDYD,Good
DDYE,Good
DDYF,Poor
DDYG,Good
DDYI,Good
DDYL,Good
DDYM,Good
DDYV,Good
DDYW,Poor
DDYY,Poor
DEAA,Good
DEAD,Intermediate
DEAE,Intermediate
DEAF,Good
DEAG,Good
DEAI,Good
DEAL,Good
DEAM,Intermediate
DEAV,Intermediate
DEAW,Good
DEAY,Poor
DEDA,Poor
DEDD,Good
DEDE,Good
DEDF,Good
DEDG,Intermediate
DEDI,Good
DEDL,Good
DEDM,Good
DEDV,Good
DEDW,Poor
DEDY,Good
DEEA,Good
DEED,Good
DEEE,Good
DEEF,Good
DEEG,Good
DEEI,Good
DEEL,Intermediate
DEEM,Intermediate
DEEV,Intermediate
DEEW,Intermediate
DEEY,Good
DEFA,Intermediate
DEFD,Intermediate
DEFE,Intermediate
DEFF,Intermediate
DEFG,Intermediate
DEFI,Intermediate
DEFL,Intermediate
DEFM,Good
DEFV,Good
DEFW,Poor
DEFY,Poor
DEGA,Good
DEGD,Good
DEGE,Intermediate
DEGF,Intermediate
DEGG,Good
DEGI,Good
DEGL,Good
DEGM,Intermediate
DEGV,Intermediate
DEGW,Good
DEGY,Good
DEIA,Good
DEID,Good
DEIE,Good
DEIF,Good
DEIG,Good
DEII,Good
DEIL,Good
DEIM,Good
DEIV,Good
DEIW,Poor
DEIY,Good
DELA,Good
DELD,Good
DELE,Good
DELF,Good
DELG,Good
DELI,Good
DELL,Good
DELM,Good
DELV,Good
DELW,Poor
DELY,Good
DEMA,Poor
DEMD,Good
DEME,Good
DEMF,Good
DEMG,Intermediate
DEMI,Good
DEML,Good
DEMM,Good
DEMV,Good
DEMW,Poor
DEMY,Good
DEVA,Poor
DEVD,Good
DEVE,Good
DEVF,Good
DEVG,Intermediate
DEVI,Intermediate
DEVL,Intermediate
DEVM,Good
DEVV,Good
DEVW,Poor
DEVY,Poor
DEWA,Good
DEWD,Intermediate
DEWE,Intermediate
DEWF,Poor
DEWG,Poor
DEWI,Poor
DEWL,Poor
DEWM,Intermediate
DEWV,Poor
DEWW,Poor
DEWY,Poor
DEYA,Good
DEYD,Poor
DEYE,Good
DEYF,Poor
DEYG,Good
DEYI,Good
DEYL,Good
DEYM,Good
DEYV,Good
DEYW,Poor
DEYY,Poor
DFAA,Good
DFAD,Intermediate
DFAE,Intermediate
DFAF,Poor
DFAG,Good
DFAI,Good
DFAL,Intermediate
DFAM,Intermediate
DFAV,Good
DFAW,Poor
DFAY,Intermediate
DFDA,Poor
DFDD,Poor
DFDE,Good
DFDF,Poor
DFDG,Good
DFDI,Good
DFDL,Good
DFDM,Good
DFDV,Good
DFDW,Poor
DFDY,Poor
DFEA,Poor
DFED,Poor
DFEE,Poor
DFEF,Poor
DFEG,Good
DFEI,Good
DFEL,Good
DFEM,Good
DFEV,Good
DFEW,Poor
DFEY,Poor
DFFA,Poor
DFFD,Good
DFFE,Good
DFFF,Intermediate
DFFG,Intermediate
DFFI,Good
DFFL,Good
DFFM,Good
DFFV,Good
DFFW,Intermediate
DFFY,Poor
DFGA,Good
DFGD,Intermediate
DFGE,Good
DFGF,Poor
DFGG,Good
DFGI,Good
DFGL,Good
DFGM,Good
DFGV,Good
DFGW,Poor
DFGY,Poor
DFIA,Intermediate
DFID,Good
DFIE,Poor
DFIF,Poor
DFIG,Good
DFII,Good
DFIL,Good
DFIM,Good
DFIV,Good
DFIW,Poor
DFIY,Poor
DFLA,Good
DFLD,Good
DFLE,Poor
DFLF,Poor
DFLG,Good
DFLI,Good
DFLL,Good
DFLM,Poor
DFLV,Good
DFLW,Poor
DFLY,Good
DFMA,Intermediate
DFMD,Poor
DFME,Poor
DFMF,Poor
DFMG,Good
DFMI,Good
DFML,Good
DFMM,Poor
DFMV,Good
DFMW,Poor
DFMY,Poor
DFVA,Good
DFVD,Good
DFVE,Poor
DFVF,Poor
DFVG,Good
DFVI,Good
DFVL,Good
DFVM,Poor
DFVV,Poor
DFVW,Poor
DFVY,Poor
DFWA,Poor
DFWD,Poor
DFWE,Intermediate
DFWF,Poor
DFWG,Poor
DFWI,Poor
DFWL,Poor
DFWM,Good
DFWV,Good
DFWW,Poor
DFWY,Poor
DFYA,Good
DFYD,Poor
DFYE,Poor
DFYF,Poor
DFYG,Poor
DFYI,Good
DFYL,Good
DFYM,Poor
DFYV,Poor
DFYW,Poor
DFYY,Poor
DGAA,Good
DGAD,Good
DGAE,Good
DGAF,Good
DGAG,Good
DGAI,Good
DGAL,Good
DGAM,Good
DGAV,Good
DGAW,Good
DGAY,Good
DGDA,Intermediate
DGDD,Good
DGDE,Good
DGDF,Good
DGDG,Good
DGDI,Good
DGDL,Good
DGDM,Poor
DGDV,Intermediate
DGDW,Intermediate
DGDY,Intermediate
DGEA,Intermediate
DGED,Good
DGEE,Poor
DGEF,Good
DGEG,Intermediate
DGEI,Good
DGEL,Good
DGEM,Intermediate
DGEV,Good
DGEW,Intermediate
DGEY,Intermediate
DGFA,Good
DGFD,Good
DGFE,Good
DGFF,Poor
DGFG,Good
DGFI,Good
DGFL,Good
DGFM,Good
DGFV,Good
DGFW,Poor
DGFY,Good
DGGA,Good
DGGD,Good
DGGE,Good
DGGF,Good
DGGG,Good
DGGI,Good
DGGL,Good
DGGM,Good
DGGV,Good
DGGW,Poor
DGGY,Good
DGIA,Good
DGID,Good
DGIE,Good
DGIF,Good
DGIG,Good
DGII,Good
DGIL,Good
DGIM,Good
DGIV,Good
DGIW,Poor
DGIY,Good
DGLA,Good
DGLD,Good
DGLE,Good
DGLF,Good
DGLG,Good
DGLI,Good
DGLL,Good
DGLM,Good
DGLV,Good
DGLW,Poor
DGLY,Good
DGMA,Good
DGMD,Good
DGME,Good
DGMF,Poor
DGMG,Good
DGMI,Good
DGML,Good
DGMM,Good
DGMV,Poor
DGMW,Good
DGMY,Poor
DGVA,Good
DGVD,Intermediate
DGVE,Intermediate
DGVF,Poor
DGVG,Good
DGVI,Good
DGVL,Good
DGVM,Good
DGVV,Good
DGVW,Intermediate
DGVY,Intermediate
DGWA,Poor
DGWD,Poor
DGWE,Poor
DGWF,Good
DGWG,Good
DGWI,Good
DGWL,Poor
DGWM,Poor
DGWV,Poor
DGWW,Poor
DGWY,Good
DGYA,Good
DGYD,Good
DGYE,Good
DGYF,Good
DGYG,Good
DGYI,Good
DGYL,Good
DGYM,Good
DGYV,Good
DGYW,Poor
DGYY,Good
DIAA,Good
DIAD,Intermediate
DIAE,Good
DIAF,Good
DIAG,Good
DIAI,Good
DIAL,Good
DIAM,Good
DIAV,Good
DIAW,Good
DIAY,Good
DIDA,Good
DIDD,Good
DIDE,Poor
DIDF,Good
DIDG,Intermediate
DIDI,Good
DIDL,Intermediate
DIDM,Good
DIDV,Good
DIDW,Intermediate
DIDY,Good
DIEA,Good
DIED,Good
DIEE,Good
DIEF,Poor
DIEG,Good
DIEI,Good
DIEL,Intermediate
DIEM,Good
DIEV,Good
DIEW,Good
DIEY,Intermediate
DIFA,Good
DIFD,Good
DIFE,Good
DIFF,Good
DIFG,Good
DIFI,Good
DIFL,Good
DIFM,Good
DIFV,Good
DIFW,Intermediate
DIFY,Poor
DIGA,Good
DIGD,Good
DIGE,Good
DIGF,Good
DIGG,Good
DIGI,Good
DIGL,Good
DIGM,Good
DIGV,Good
DIGW,Good
DIGY,Good
DIIA,Good
DIID,Good
DIIE,Poor
DIIF,Good
DIIG,Good
DIII,Good
DIIL,Good
DIIM,Good
DIIV,Good
DIIW,Poor
DIIY,Poor
DILA,Good
DILD,Intermediate
DILE,Poor
DILF,Good
DILG,Good
DILI,Good
DILL,Good
DILM,Good
DILV,Good
DILW,Good
DILY,Good
DIMA,Good
DIMD,Poor
DIME,Good
DIMF,Poor
DIMG,Good
DIMI,Good
DIML,Good
DIMM,Poor
DIMV,Good
DIMW,Poor
DIMY,Poor
DIVA,Good
DIVD,Poor
DIVE,Poor
DIVF,Good
DIVG,Good
DIVI,Good
DIVL,Good
DIVM,Good
DIVV,Good
DIVW,Intermediate
DIVY,Intermediate
DIWA,Good
DIWD,Poor
DIWE,Poor
DIWF,Poor
DIWG,Poor
DIWI,Good
DIWL,Good
DIWM,Poor
DIWV,Poor
DIWW,Poor
DIWY,Good
DIYA,Poor
DIYD,Good
DIYE,Good
DIYF,Good
DIYG,Good
DIYI,Good
DIYL,Poor
DIYM,Good
DIYV,Good
DIYW,Good
DIYY,Good
DLAA,Good
DLAD,Good
DLAE,Good
DLAF,Intermediate
DLAG,Good
DLAI,Good
DLAL,Good
DLAM,Good
DLAV,Good
DLAW,Good
DLAY,Good
DLDA,Good
DLDD,Good
DLDE,Poor
DLDF,Good
DLDG,Good
DLDI,Good
DLDL,Intermediate
DLDM,Good
DLDV,Good
DLDW,Good
DLDY,Good
DLEA,Intermediate
DLED,Good
DLEE,Good
DLEF,Good
DLEG,Good
DLEI,Good
DLEL,Good
DLEM,Good
DLEV,Good
DLEW,Good
DLEY,Good
DLFA,Intermediate
DLFD,Good
DLFE,Good
DLFF,Good
DLFG,Good
DLFI,Good
DLFL,Good
DLFM,Good
DLFV,Good
DLFW,Intermediate
DLFY,Poor
DLGA,Good
DLGD,Good
DLGE,Good
DLGF,Good
DLGG,Good
DLGI,Good
DLGL,Good
DLGM,Good
DLGV,Good
DLGW,Good
DLGY,Good
DLIA,Good
DLID,Good
DLIE,Good
DLIF,Good
DLIG,Good
DLII,Good
DLIL,Good
DLIM,Good
DLIV,Good
DLIW,Poor
DLIY,Good
DLLA,Good
DLLD,Good
DLLE,Good
DLLF,Intermediate
DLLG,Good
DLLI,Good
DLLL,Good
DLLM,Good
DLLV,Good
DLLW,Poor
DLLY,Good
DLMA,Good
DLMD,Poor
DLME,Good
DLMF,Good
DLMG,Good
DLMI,Good
DLML,Good
DLMM,Good
DLMV,Good
DLMW,Poor
DLMY,Poor
DLVA,Good
DLVD,Good
DLVE,Poor
DLVF,Good
DLVG,Good
DLVI,Good
DLVL,Good
DLVM,Good
DLVV,Good
DLVW,Intermediate
DLVY,Poor
DLWA,Poor
DLWD,Good
DLWE,Poor
DLWF,Good
DLWG,Good
DLWI,Good
DLWL,Poor
DLWM,Poor
DLWV,Poor
DLWW,Poor
DLWY,Poor
DLYA,Poor
DLYD,Good
DLYE,Good
DLYF,Good
DLYG,Good
DLYI,Good
DLYL,Good
DLYM,Good
DLYV,Good
DLYW,Poor
DLYY,Good
DMAA,Good
DMAD,Good
DMAE,Intermediate
DMAF,Good
DMAG,Good
DMAI,Good
DMAL,Good
DMAM,Good
DMAV,Good
DMAW,Good
DMAY,Good
DMDA,Poor
DMDD,Good
DMDE,Good
DMDF,Good
DMDG,Good
DMDI,Intermediate
DMDL,Intermediate
DMDM,Good
DMDV,Good
DMDW,Good
DMDY,Good
DMEA,Poor
DMED,Good
DMEE,Good
DMEF,Good
DMEG,Intermediate
DMEI,Good
DMEL,Intermediate
DMEM,Good
DMEV,Good
DMEW,Intermediate
DMEY,Good
DMFA,Intermediate
DMFD,Intermediate
DMFE,Good
DMFF,Intermediate
DMFG,Intermediate
DMFI,Good
DMFL,Good
DMFM,Good
DMFV,Good
DMFW,Intermediate
DMFY,Intermediate
DMGA,Good
DMGD,Intermediate
DMGE,Good
DMGF,Intermediate
DMGG,Intermediate
DMGI,Good
DMGL,Good
DMGM,Good
DMGV,Good
DMGW,Good
DMGY,Good
DMIA,Good
DMID,Good
DMIE,Intermediate
DMIF,Good
DMIG,Good
DMII,Good
DMIL,Good
DMIM,Good
DMIV,Good
DMIW,Poor
DMIY,Good
DMLA,Good
DMLD,Good
DMLE,Good
DMLF,Good
DMLG,Good
DMLI,Good
DMLL,Good
DMLM,Good
DMLV,Good
DMLW,Poor
DMLY,Good
DMMA,Good
DMMD,Good
DMME,Good
DMMF,Good
DMMG,Good
DMMI,Good
DMML,Good
DMMM,Good
DMMV,Good
DMMW,Intermediate
DMMY,Poor
DMVA,Intermediate
DMVD,Poor
DMVE,Good
DMVF,Good
DMVG,Good
DMVI,Good
DMVL,Good
DMVM,Good
DMVV,Good
DMVW,Intermediate
DMVY,Good
DMWA,Intermediate
DMWD,Poor
DMWE,Poor
DMWF,Poor
DMWG,Good
DMWI,Poor
DMWL,Poor
DMWM,Poor
DMWV,Poor
DMWW,Poor
DMWY,Intermediate
DMYA,Good
DMYD,Good
DMYE,Good
DMYF,Poor
DMYG,Good
DMYI,Good
DMYL,Poor
DMYM,Good
DMYV,Good
DMYW,Poor
DMYY,Good
DVAA,Good
DVAD,Intermediate
DVAE,Good
DVAF,Intermediate
DVAG,Good
DVAI,Good
DVAL,Good
DVAM,Good
DVAV,Intermediate
DVAW,Good
DVAY,Good
DVDA,Good
DVDD,Good
DVDE,Good
DVDF,Good
DVDG,Good
DVDI,Intermediate
DVDL,Good
DVDM,Good
DVDV,Good
DVDW,Good
DVDY,Intermediate
DVEA,Poor
DVED,Good
DVEE,Good
DVEF,Good
DVEG,Good
DVEI,Good
DVEL,Intermediate
DVEM,Good
DVEV,Good
DVEW,Good
DVEY,Good
DVFA,Intermediate
DVFD,Good
DVFE,Good
DVFF,Good
DVFG,Intermediate
DVFI,Intermediate
DVFL,Good
DVFM,Good
DVFV,Good
DVFW,Intermediate
DVFY,Poor
DVGA,Good
DVGD,Good
DVGE,Intermediate
DVGF,Good
DVGG,Good
DVGI,Good
DVGL,Good
DVGM,Good
DVGV,Good
DVGW,Poor
DVGY,Good
DVIA,Good
DVID,Good
DVIE,Good
DVIF,Good
DVIG,Good
DVII,Good
DVIL,Good
DVIM,Good
DVIV,Good
DVIW,Poor
DVIY,Good
DVLA,Good
DVLD,Good
DVLE,Good
DVLF,Good
DVLG,Good
DVLI,Good
DVLL,Good
DVLM,Good
DVLV,Good
DVLW,Poor
DVLY,Good
DVMA,Good
DVMD,Good
DVME,Good
DVMF,Good
DVMG,Good
DVMI,Good
DVML,Good
DVMM,Good
DVMV,Good
DVMW,Poor
DVMY,Poor
DVVA,Intermediate
DVVD,Poor
DVVE,Good
DVVF,Good
DVVG,Intermediate
DVVI,Good
DVVL,Good
DVVM,Good
DVVV,Good
DVVW,Intermediate
DVVY,Intermediate
DVWA,Good
DVWD,Poor
DVWE,Poor
DVWF,Poor
DVWG,Good
DVWI,Good
DVWL,Good
DVWM,Poor
DVWV,Poor
DVWW,Poor
DVWY,Poor
DVYA,Good
DVYD,Good
DVYE,Good
DVYF,Poor
DVYG,Good
DVYI,Good
DVYL,Good
DVYM,Good
DVYV,Good
DVYW,Poor
DVYY,Poor
DWAA,Good
DWAD,Poor
DWAE,Good
DWAF,Poor
DWAG,Good
DWAI,Good
DWAL,Good
DWAM,Intermediate
DWAV,Intermediate
DWAW,Poor
DWAY,Poor
DWDA,Good
DWDD,Poor
DWDE,Poor
DWDF,Poor
DWDG,Good
DWDI,Good
DWDL,Good
DWDM,Poor
DWDV,Poor
DWDW,Poor
DWDY,Poor
DWEA,Good
DWED,Poor
DWEE,Poor
DWEF,Poor
DWEG,Good
DWEI,Good
DWEL,Good
DWEM,Poor
DWEV,Poor
DWEW,Poor
DWEY,Poor
DWFA,Poor
DWFD,Poor
DWFE,Poor
DWFF,Poor
DWFG,Poor
DWFI,Good
DWFL,Poor
DWFM,Poor
DWFV,Poor
DWFW,Intermediate
DWFY,Poor
DWGA,Good
DWGD,Good
DWGE,Intermediate
DWGF,Poor
DWGG,Good
DWGI,Good
DWGL,Good
DWGM,Good
DWGV,Intermediate
DWGW,Poor
DWGY,Poor
DWIA,Intermediate
DWID,Good
DWIE,Good
DWIF,Poor
DWIG,Intermediate
DWII,Good
DWIL,Good
DWIM,Good
DWIV,Good
DWIW,Poor
DWIY,Poor
DWLA,Good
DWLD,Poor
DWLE,Intermediate
DWLF,Poor
DWLG,Intermediate
DWLI,Good
DWLL,Good
DWLM,Good
DWLV,Good
DWLW,Poor
DWLY,Poor
DWMA,Intermediate
DWMD,Poor
DWME,Poor
DWMF,Poor
DWMG,Good
DWMI,Good
DWML,Poor
DWMM,Poor
DWMV,Poor
DWMW,Intermediate
DWMY,Poor
DWVA,Poor
DWVD,Poor
DWVE,Poor
DWVF,Poor
DWVG,Good
DWVI,Good
DWVL,Poor
DWVM,Poor
DWVV,Poor
DWVW,Poor
DWVY,Poor
DWWA,Poor
DWWD,Good
DWWE,Poor
DWWF,Poor
DWWG,Poor
DWWI,Poor
DWWL,Poor
DWWM,Poor
DWWV,Poor
DWWW,Intermediate
DWWY,Poor
DWYA,Intermediate
DWYD,Poor
DWYE,Poor
DWYF,Poor
DWYG,Intermediate
DWYI,Poor
DWYL,Poor
DWYM,Poor
DWYV,Poor
DWYW,Intermediate
DWYY,Poor
DYAA,Intermediate
DYAD,Intermediate
DYAE,Intermediate
DYAF,Poor
DYAG,Good
DYAI,Good
DYAL,Good
DYAM,Intermediate
DYAV,Good
DYAW,Good
DYAY,Poor
DYDA,Poor
DYDD,Good
DYDE,Good
DYDF,Good
DYDG,Good
DYDI,Good
DYDL,Good
DYDM,Good
DYDV,Good
DYDW,Poor
DYDY,Good
DYEA,Poor
DYED,Good
DYEE,Good
DYEF,Good
DYEG,Intermediate
DYEI,Good
DYEL,Good
DYEM,Good
DYEV,Good
DYEW,Poor
DYEY,Poor
DYFA,Intermediate
DYFD,Intermediate
DYFE,Intermediate
DYFF,Intermediate
DYFG,Good
DYFI,Intermediate
DYFL,Good
DYFM,Good
DYFV,Good
DYFW,Poor
DYFY,Intermediate
DYGA,Intermediate
DYGD,Intermediate
DYGE,Good
DYGF,Intermediate
DYGG,Intermediate
DYGI,Good
DYGL,Good
DYGM,Good
DYGV,Intermediate
DYGW,Poor
DYGY,Good
DYIA,Good
DYID,Good
DYIE,Good
DYIF,Good
DYIG,Intermediate
DYII,Good
DYIL,Good
DYIM,Good
DYIV,Good
DYIW,Poor
DYIY,Good
DYLA,Intermediate
DYLD,Good
DYLE,Good
DYLF,Good
DYLG,Intermediate
DYLI,Good
DYLL,Good
DYLM,Good
DYLV,Good
DYLW,Poor
DYLY,Poor
DYMA,Good
DYMD,Good
DYME,Poor
DYMF,Good
DYMG,Good
DYMI,Good
DYML,Good
DYMM,Poor
DYMV,Good
DYMW,Poor
DYMY,Poor
DYVA,Poor
DYVD,Good
DYVE,Good
DYVF,Intermediate
DYVG,Good
DYVI,Good
DYVL,Good
DYVM,Good
DYVV,Good
DYVW,Poor
DYVY,Good
DYWA,Poor
DYWD,Good
DYWE,Intermediate
DYWF,Intermediate
DYWG,Poor
DYWI,Poor
DYWL,Poor
DYWM,Good
DYWV,Good
DYWW,Intermediate
DYWY,Intermediate
DYYA,Good
DYYD,Good
DYYE,Poor
DYYF,Poor
DYYG,Good
DYYI,Good
DYYL,Good
DYYM,Poor
DYYV,Poor
DYYW,Poor
DYYY,Poor

